A Cycle-level Unified DRAM Cache Controller Model for 3DXPoint Memory Systems in gem5

To accommodate the growing memory footprints of today's applications, CPU vendors have employed large DRAM caches, backed by large non-volatile memories like Intel Optane (e.g., Intel's Cascade Lake). The existing computer architecture simulators do not provide support to model and evaluate systems which use DRAM devices as a cache to the non-volatile main memory. In this work, we present a cycle-level DRAM cache model which is integrated with gem5. This model leverages the flexibility of gem5's memory devices models and full system support to enable exploration of many different DRAM cache designs. We demonstrate the usefulness of this new tool by exploring the design space of a DRAM cache controller through several case studies including the impact of scheduling policies, required buffering, combining different memory technologies (e.g., HBM, DDR3/4/5, 3DXPoint, High latency) as the cache and main memory, and the effect of wear-leveling when DRAM cache is backed by NVM main memory. We also perform experiments with real workloads in full-system simulations to validate the proposed model and show the sensitivity of these workloads to the DRAM cache sizes.

==> figures/fastSlowNVM.csv <==
,dev_rds_hitMiss_wl,orb,wrToRdTurnAround,simTicks,hostSeconds,numPackets,numRetries,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,nvm.avgQLat,dram.avgQLat,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,avgDramRdDevTime,avgDramWrDevTime,avgNvmRdDevTime,avgNvmWrDevTime,missRatio,HitRatio,LitLength,avgDramBW,avgNvmBW,dramAvgQLat,nvmAvgQLat
0,ddr4_WO_Miss25_base,1,1E+12,4471986,15.95,1946045,1946039,nan,523863.1155,0,124546786.1,421080,1524960,0,421080,0,1524960,261987,1262974,1262973,1,0,91004239810,34040131680,8.8232E+11,26676125280,22091923716,56964108130,0,8.82321E+11,0,34040131680,34040131680,26674600320,22091923716,1946040,1946040,1524943,1524943,1262973,1,1,1,1,1,1,1,1,124.546594,124.54653,19207,1.3,0.65,0.65,97.6,80.83,19207,0.93,0.51,0.42,625351.52,29271.81,0.124546786,,523.8631155,2.23,29.27180743,0,578.5930351,0,17.492,17.492,17.492195,17.492,0.783620112,0.216377319,1.285052406,0.249093124,0.17843,29.27181,625.35152
1,ddr4_WO_Miss25_base,2,1E+12,8237229,36.76,3622722,3622695,nan,286037.2062,0,231854071.1,840024,2782688,0,840024,0,2782688,262144,2520546,2520545,17,0,1.7547E+11,74848882570,1.77357E+12,50670367805,46776604294,1.12101E+11,11480404266,1.77557E+12,2687231154,63368478304,63368478304,48674778496,44089373140,3622712,3622712,2782672,2782672,2520545,1,2,2,1,1,2,2,1,231.853623,231.853495,19207,2.41,1.21,1.21,178.09,161.31,19207,1.77,0.93,0.84,686502.2,30943.96,0.231854071,,286.0372062,4.18,30.9439657,3.169008264,638.0801736,1.066130997,17.492,17.492,17.49210058,17.492,0.768120767,0.231876473,2.625273678,0.463707118,0.3394,30.94396,686.5022
2,ddr4_WO_Miss25_base,4,1E+12,8842682,101.81,9808123,5972627,nan,111569.8173,0,627719681.4,2388186,7419900,0,2388186,0,7419900,262144,7157759,7157758,106,0,5.35107E+11,2.24524E+11,2.87442E+12,1.53386E+11,8.16672E+11,3.63544E+11,52960601047,2.89802E+12,6.91468E+11,1.71563E+11,1.71563E+11,1.29789E+11,1.25203E+11,9808086,9808086,7419659,7419659,7157757,1,4,4,3,3,4,4,4,627.717569,627.717377,19207,6.54,3.27,3.27,474.87,458.1,19207,4.86,2.47,2.39,445149.85,37065.73,0.627719681,,111.5698173,11.4,37.06573149,5.399687671,390.5869833,96.60405962,17.492,17.492,17.49256816,17.492,0.756505603,0.243490625,4.762126418,1.255434946,0.93297,37.06573,445.14985
3,ddr4_WO_Miss25_base,8,1E+12,6435759,166.86,15671527,6093327,nan,73208.39794,0,1002977513,3852634,11818788,0,3852634,0,11818788,262144,11556649,11556649,271,0,1.132E+12,4.49877E+11,5.34243E+12,2.88184E+11,1.97774E+12,8.57874E+11,1.75752E+11,5.42388E+12,1.7756E+12,2.74125E+11,2.74125E+11,2.06734E+11,2.02149E+11,15671422,15671422,11818444,11818444,11556649,1,8,8,6,7,8,7,9,1002.971241,1002.970857,19207,10.44,5.22,5.22,756.4,739.63,19207,7.79,3.94,3.85,531183.23,54741.31,1.002977513,,73.20839794,18.23,54.74130155,11.21482021,458.9335366,153.6427799,17.492,17.492,17.49250914,17.492,0.754156758,0.245836542,9.048207547,2.005942098,1.49603,54.74131,531.18323
4,ddr4_WO_Miss25_base,16,1E+12,3786815,248.82,20783624,7037141,nan,57469.82016,0,1330151721,5129212,15654104,0,5129212,0,15654104,262144,15391971,15391970,839,0,2.29259E+12,7.51251E+11,1.02758E+13,4.80753E+11,4.61665E+12,1.92904E+12,3.87709E+11,1.04827E+13,4.34742E+12,3.63542E+11,3.63542E+11,2.73822E+11,2.69236E+11,20783316,20783316,15653789,15653789,15391966,1,14,14,11,9,16,10,18,1330.132713,1330.132073,19207,13.85,6.93,6.93,1001.86,985.09,19207,10.34,5.22,5.13,780029.99,92816.95,1.330151721,,57.46982016,24.19,92.8169436,18.65481605,669.6594549,282.4470338,17.492,17.492,17.49235199,17.492,0.753194149,0.246791031,17.32538343,2.660264786,1.98695,92.81695,780.02999
5,ddr4_WO_Miss25_base,32,1E+12,2904528,1234.57,26050663,12053046,nan,47934.9467,0,1667242216,6444907,19604962,0,6444907,0,19604962,262144,19342844,19342844,2298,0,3.5845E+12,1.02957E+12,2.3577E+13,7.97605E+11,1.69453E+13,3.12883E+12,5.73901E+11,2.40317E+13,1.66069E+13,4.55664E+11,4.55664E+11,3.4293E+11,3.38345E+11,26049869,26049869,19604760,19604760,19342825,2,22,14,17,8,32,10,30,1667.193128,1667.191464,19207,17.36,8.68,8.68,1254.72,1237.94,19207,12.98,6.53,6.45,1363562.95,120109.3,1.667242216,,47.9349467,30.34,120.1092958,22.03084756,1225.80713,858.5569468,17.492,17.492,17.49218023,17.492,0.752570558,0.247398963,37.00296792,3.334384592,2.49266,120.1093,1363.56295
6,ddr4_WO_Miss25_base,64,1E+12,3353611,1356,29485558,18321501,nan,43962.24689,0,1887075327,7303346,22180339,0,7303346,0,22180339,262144,21918257,21918253,5351,0,4.16711E+12,1.22481E+12,5.49307E+13,1.04031E+12,4.39057E+13,3.65138E+12,7.09082E+11,5.5583E+13,4.35223E+13,5.15729E+11,5.15729E+11,3.87978E+11,3.83393E+11,29483685,29483685,22180235,22180235,21918209,3,45,14,35,12,64,14,61,1886.959551,1886.955839,19207,19.65,9.82,9.82,1419.54,1402.77,19207,14.69,7.39,7.3,2647872.87,123843.99,1.887075327,,43.96224689,34.34,123.8439901,24.04996426,2505.96941,1985.667264,17.492,17.492,17.49208202,17.492,0.752244166,0.247692311,79.79791241,3.77391539,2.82231,123.84399,2647.87287
7,ddr4_WO_Miss25_base,128,1E+12,3259165,1419.31,29910221,23381733,nan,44481.32966,0,1914253861,7407831,22498586,0,7407831,0,22498586,262144,22236568,22236567,11001,0,4.33241E+12,1.31807E+12,1.18567E+14,1.13502E+12,9.78571E+13,3.80929E+12,7.94949E+11,1.19309E+14,9.74681E+13,5.23123E+11,5.23123E+11,3.93545E+11,3.8896E+11,29906417,29906417,22498586,22498586,22236466,3,90,14,69,64,64,14,117,1914.018469,1914.010469,19207,19.93,9.97,9.97,1439.91,1423.13,19207,14.91,7.5,7.41,5449587.69,127373.67,1.914253861,,44.48132966,34.84,127.3736593,26.58122152,5302.952679,4383.257094,17.492,17.492,17.492,17.492,0.752203937,0.247668882,164.7868555,3.828028938,2.86304,127.37367,5449.58769
8,ddr4_WO_Miss25_base,256,1E+12,3239902,1514.03,29850202,22696575,nan,47592.3343,0,1910412590,7389056,22453534,0,7389056,0,22453534,262144,22191638,22191637,22075,0,3.45464E+12,1.2172E+12,1.59537E+14,8.43972E+11,1.1726E+14,2.93263E+12,6.95195E+11,1.59988E+14,1.16872E+14,5.22007E+11,5.22007E+11,3.92757E+11,3.88174E+11,29842590,29842590,22453534,22453534,22191510,4,191,14,132,113,64,14,133,1909.941678,1909.925486,19207,19.89,9.94,9.94,1437.03,1420.26,19207,14.88,7.48,7.39,7247278.88,98269.89,1.91041259,,47.5923343,34.77,98.26992604,23.29539226,7125.313735,5266.515839,17.492,17.492,17.492,17.492,0.752207104,0.247537889,217.8871842,3.819867164,2.85729,98.26989,7247.27888
9,ddr4_WO_Miss25_base,512,1E+12,3214556,1670.53,29551752,21735417,nan,60175.0075,0,1891311176,7307036,22229608,0,7307036,0,22229608,262144,21967961,21967960,43279,0,3.62252E+12,1.2113E+12,2.59093E+14,8.45328E+11,1.21008E+14,3.10586E+12,6.94645E+11,2.5955E+14,1.20624E+14,5.16655E+11,5.16655E+11,3.8884E+11,3.84261E+11,29536644,29536644,22229608,22229608,21967840,6,421,14,262,208,64,14,140,1890.37684,1890.344328,19207,19.68,9.84,9.84,1422.71,1405.94,19207,14.73,7.41,7.32,11821396,105152.71,1.891311176,,60.1750075,34.41,105.1527977,23.51806404,11675.85527,5490.921693,17.492,17.492,17.492,17.492,0.752226399,0.247262362,350.39501,3.780721168,2.82865,105.15271,11821.396
10,ddr4_WO_Miss25_base,1024,1E+12,3276353,2037.92,30127590,22092214,nan,107845.8153,0,1928164245,7436156,22660903,0,7436156,0,22660903,262144,22399768,22399767,88125,0,3.88194E+12,1.23416E+12,7.70821E+14,8.6839E+11,1.21036E+14,3.35549E+12,7.07702E+11,7.71293E+14,1.20645E+14,5.26458E+11,5.26458E+11,3.96385E+11,3.91815E+11,30097059,30097059,22660903,22660903,22399648,11,880,14,261,720,64,14,140,1926.275798,1926.210454,19207,20.06,10.03,10.03,1450.31,1433.58,19207,15.01,7.55,7.46,34254350.82,111488.55,1.928164245,,107.8458153,35.07,111.4888693,23.51397949,34036.29347,5386.002002,17.492,17.492,17.492,17.492,0.752164478,0.246822132,1031.078971,3.852486252,2.88389,111.48855,34254.35082
11,ddr4_WO_Miss25_fast,1,1E+12,8213799,32.43,3442660,3442650,nan,300473.4817,0,220330092.2,794937,2647716,0,794937,0,2647716,262143,2385573,2385573,3,0,1.61006E+11,60218886276,8.15835E+11,23159571852,20864221458,1.00787E+11,0,8.15838E+11,0,60218886276,60218886276,23156924136,20864221458,3442653,3442653,2647699,2647699,2385573,1,1,1,1,1,1,1,1,220.329772,220.329708,19207,2.29,1.15,1.15,169.45,152.68,38415,0.84,0.44,0.4,354899.59,29275.98,0.220330092,,300.4734817,3.13,29.27597548,0,308.1307747,0,17.492,17.492,8.746056155,8.746,0.76909018,0.230907786,1.312123558,0.44065948,0.32213,29.27598,354.89959
12,ddr4_WO_Miss25_fast,2,1E+12,14816006,57.66,6434023,6433977,nan,165425.0595,0,411777358.9,1544230,4889781,0,1544230,0,4889781,262144,4627638,4627638,34,0,3.11252E+11,1.30273E+11,1.62447E+12,63829289029,60195016484,1.98708E+11,17729578597,1.64553E+12,19721694536,1.12544E+11,1.12544E+11,42766024626,40473321948,6434011,6434011,4889765,4889765,4627638,1,2,2,1,1,2,2,1,411.776783,411.776655,19207,4.29,2.14,2.14,312.95,296.17,38415,1.59,0.81,0.77,384897.06,30883.98,0.411777359,,165.4250595,5.88,30.88398413,2.75560278,336.5255393,4.261719377,17.492,17.492,8.746028618,8.746,0.759988113,0.240010022,2.663010214,0.823553438,0.60912,30.88398,384.89706
13,ddr4_WO_Miss25_fast,4,1E+12,16199836,167,16786370,10837586,nan,69220.25968,0,1074327583,4130906,12655409,0,4130906,0,12655409,262144,12393268,12393267,177,0,9.23466E+11,4.01115E+11,2.53471E+12,1.78809E+11,8.49184E+11,6.2984E+11,1.07489E+11,2.60284E+12,7.40793E+11,2.93626E+11,2.93626E+11,1.10684E+11,1.08392E+11,16786315,16786315,12655002,12655002,12393267,1,4,4,3,3,4,4,5,1074.324319,1074.324127,19207,11.19,5.59,5.59,809.95,793.17,38415,4.17,2.11,2.06,260692.31,37521.01,1.074327583,,69.22025968,15.36,37.52101573,6.403354991,205.6765832,59.77381014,17.492,17.492,8.746281282,8.746,0.753909809,0.246086915,4.923966202,2.148648446,1.60312,37.52101,260.69231
14,ddr4_WO_Miss25_fast,8,1E+12,12084130,1190.21,27385635,11257787,nan,45931.90885,0,1752680369,6779137,20606321,0,6779137,0,20606321,262144,20344183,20344182,557,0,2.01627E+12,8.23511E+11,4.54982E+12,4.58215E+11,2.06446E+12,1.53724E+12,3.44484E+11,4.82781E+12,1.88653E+12,4.79026E+11,4.79026E+11,1.80223E+11,1.7793E+11,27385458,27385458,20605703,20605703,20344180,1,8,8,7,7,8,7,10,1752.669425,1752.669105,19207,18.25,9.13,9.13,1318.8,1302.03,38415,6.82,3.43,3.39,307931.23,56133.6,1.752680369,,45.93190885,25.07,56.13360015,12.57910041,234.2948658,92.73069768,17.492,17.492,8.746262307,8.746,0.752449998,0.247543539,9.495634145,3.50533853,2.62083,56.1336,307.93123
15,ddr4_WO_Miss25_fast,16,1E+12,7301205,1352.12,37527484,14449905,nan,36033.10303,0,2401758670,9315235,28211724,0,9315235,0,28211724,262144,27949591,27949590,1566,0,4.19333E+12,1.42194E+12,8.56183E+12,1.0249E+12,4.8678E+12,3.5369E+12,7.65523E+11,9.33999E+12,4.62335E+12,6.56422E+11,6.56422E+11,2.4674E+11,2.44447E+11,37526959,37526959,28211153,28211153,27949585,1,16,14,12,12,16,12,20,2401.725774,2401.725134,19207,25.01,12.5,12.5,1805.55,1788.77,38415,9.36,4.7,4.66,442850.69,94249.68,2.40175867,,36.03310303,34.37,94.24968012,20.39927828,331.0744162,165.4175531,17.492,17.492,8.746177021,8.746,0.751761669,0.248224341,18.36795799,4.803450908,3.59432,94.24968,442.85069
16,ddr4_WO_Miss25_fast,32,1E+12,6428348,1588.7,49977565,32741233,nan,29696.4076,0,3198563350,12426474,37549600,0,12426474,0,37549600,262144,37287484,37287484,4500,0,6.81215E+12,2.16744E+12,2.02486E+13,2.1487E+12,1.80868E+13,5.93797E+12,1.29326E+12,2.20689E+13,1.77606E+13,8.74181E+11,8.74181E+11,3.28409E+11,3.26116E+11,49976074,49976074,37549293,37549293,37287466,2,22,14,21,13,32,20,36,3198.469782,3198.46799,19207,33.31,16.65,16.65,2403.17,2386.4,38415,12.47,6.26,6.21,724119.53,118816.28,3.19856335,,29.6964076,45.78,118.8162854,25.87763135,587.73082,476.3165967,17.492,17.492,8.746071507,8.746,0.751329121,0.248641045,38.79031755,6.396937772,4.78957,118.81628,724.11953
17,ddr4_WO_Miss25_fast,64,1E+12,7094586,1778.46,57308494,53189089,nan,27563.77085,0,3667743433,14257650,43047299,0,14257650,0,43047299,262144,42785214,42785213,10683,0,1.10928E+13,2.77734E+12,4.6901E+13,3.80137E+12,4.96691E+13,1.00904E+13,1.77497E+12,5.03258E+13,4.92949E+13,1.00238E+12,1.00238E+12,3.76492E+11,3.74199E+11,57304949,57304949,43047226,43047226,42785169,3,48,14,39,14,64,20,65,3667.520329,3667.516617,19207,38.19,19.09,19.09,2755.03,2738.25,38415,14.3,7.17,7.13,1362924.47,176082.65,3.667743433,,27.56377085,52.49,176.0827131,30.9740557,1169.084379,1152.149102,17.492,17.492,8.746014832,8.746,0.751150414,0.248787728,81.37067395,7.335036946,5.49328,176.08265,1362.92447
18,ddr4_WO_Miss25_fast,128,1E+12,6606912,1924.26,58752002,57691840,nan,27572.60752,0,3760127726,14614984,44129686,0,14614984,0,44129686,262144,43867645,43867579,21705,0,4.00362E+13,2.92528E+12,8.08594E+13,5.24232E+12,1.05582E+14,3.90087E+13,1.89772E+12,8.57157E+13,1.05198E+14,1.02756E+12,1.02756E+12,3.85958E+11,3.83665E+11,58744670,58744670,44129679,44129679,43867475,3,113,14,69,64,64,19,120,3759.661294,3759.658542,19207,39.15,19.57,19.57,2824.3,2807.52,38415,14.66,7.35,7.31,2624629.25,664038.42,3.760127726,,27.57260752,53.81,664.0378117,32.30451929,1942.360044,2398.089066,17.492,17.492,8.746001387,8.746,0.751117996,0.248757208,157.5982555,7.519319836,5.63182,664.03842,2624.62925
19,ddr4_WO_Miss25_fast,256,1E+12,6221182,2090.62,59419994,50307483,nan,28817.68933,0,3802879259,14774269,44630831,0,14774269,0,44630831,262144,44368935,44368929,44047,0,7.14771E+12,2.55526E+12,1.54862E+14,2.07605E+12,1.19152E+14,6.1086E+12,1.51615E+12,1.56548E+14,1.18764E+14,1.03911E+12,1.03911E+12,3.90341E+11,3.8805E+11,59405100,59405100,44630828,44630828,44368809,4,203,14,131,113,64,18,137,3801.942363,3801.926171,19207,39.59,19.79,19.79,2856.38,2839.6,38415,14.83,7.44,7.39,3631745.11,102829.54,3.802879259,,28.81768933,54.42,102.8295678,25.52214318,3507.612559,2676.751737,17.492,17.492,8.746000588,8.746,0.751107969,0.248641375,218.647391,7.603868534,5.69598,102.82954,3631.74511
20,ddr4_WO_Miss25_fast,512,1E+12,6085970,2452.3,58842363,46130470,nan,35117.91871,0,3765910965,14615801,44196986,0,14615801,0,44196986,262144,43935335,43935334,86657,0,8.28478E+12,2.47394E+12,2.54011E+14,1.951E+12,1.21727E+14,7.25603E+12,1.44518E+12,2.55576E+14,1.21343E+14,1.02875E+12,1.02875E+12,3.86547E+11,3.84257E+11,58812787,58812787,44196983,44196983,43935216,6,429,14,264,208,64,18,140,3764.050742,3764.018166,19207,39.19,19.6,19.6,2828.62,2811.85,38415,14.68,7.36,7.32,5936826.53,123374.97,3.765910965,,35.11791871,53.87,123.3750396,24.57259842,5782.646596,2761.857447,17.492,17.492,8.746000594,8.746,0.751108279,0.24838909,351.5433304,7.528068908,5.64047,123.37497,5936.82653
21,ddr4_WO_Miss25_fast,1024,1E+12,6193878,3134.48,60016147,47036096,nan,58983.56869,0,3841032420,14879369,45076889,0,14879369,0,45076889,262144,44815750,44815749,175906,0,9.72015E+12,2.52426E+12,7.64526E+14,2.01695E+12,1.21778E+14,8.67139E+12,1.4755E+12,7.66149E+14,1.21386E+14,1.04875E+12,1.04875E+12,3.94242E+11,3.91958E+11,59956258,59956258,45076887,45076887,44815632,11,879,14,265,720,64,20,139,3837.265188,3837.19978,19207,39.96,19.98,19.98,2884.94,2868.2,38415,14.98,7.51,7.47,17208940.77,144628.18,3.84103242,,58.98356869,54.94,144.6286403,24.60965154,16996.49312,2708.559699,17.492,17.492,8.746000388,8.746,0.751079355,0.247922763,1032.8453,7.674464968,5.75314,144.62818,17208.94077
22,ddr4_WO_Miss25_slow,1,1E+12,4109489,21.61,2980704,2980688,nan,345492.4205,0,190764947.3,2154175,826520,0,2154175,0,826520,262123,564397,564397,7,0,1.38995E+11,52138316940,8.32089E+11,28915802200,19744864648,86856649276,0,8.3209E+11,0,52138316940,52138316940,28914975680,19744864648,2980695,2980695,826492,826492,564397,1,1,1,1,1,1,1,1,190.764499,190.764435,19207,1.99,0.99,0.99,52.9,36.12,9603,0.93,0.55,0.38,1053360.72,29139.73,0.190764947,,345.4924205,2.92,29.13973059,0,1006.773558,0,17.492,17.492,34.98518519,34.984,0.277290197,0.722706783,3.296306435,0.381528934,0.08902,29.13973,1053.36072
23,ddr4_WO_Miss25_slow,2,1E+12,7979363,44.66,5905683,5905619,nan,179332.6156,0,377963639.2,4493916,1411731,0,4493916,0,1411731,262144,1149589,1149588,28,0,2.86272E+11,1.21909E+11,1.66076E+12,52173555665,43350720105,1.82971E+11,18607798438,1.66355E+12,3133533513,1.03302E+11,1.03302E+11,49387997304,40217186592,5905647,5905647,1411704,1411704,1149588,1,2,2,1,1,2,2,1,377.961527,377.961399,19207,3.94,1.97,1.97,90.35,73.57,9603,1.71,0.94,0.77,1226777.26,30982.36,0.377963639,,179.3326156,5.65,30.98236086,3.150848406,1178.39872,2.725788294,17.492,17.492,34.9846691,34.984,0.239046187,0.760947718,7.574040521,0.755922926,0.16392,30.98236,1226.77726
24,ddr4_WO_Miss25_slow,4,1E+12,9530983,135.92,15376194,8789562,nan,74611.50992,0,984076304.8,12069362,3306656,0,12069362,0,3306656,262144,3044514,3044514,120,0,8.57844E+11,3.65558E+11,2.43833E+12,1.37569E+11,7.07019E+11,5.88887E+11,96600567483,2.46022E+12,6.0051E+11,2.68957E+11,2.68957E+11,1.1568E+11,1.06509E+11,15376018,15376018,3305734,3305734,3044514,1,4,4,3,3,4,4,4,984.065233,984.065105,19207,10.25,5.12,5.12,211.63,194.85,9603,4.23,2.2,2.03,799845.06,38299.04,0.984076305,,74.61150992,14.48,38.29903675,6.282547763,744.2270088,197.243277,17.492,17.492,34.99375736,34.984,0.215050356,0.784938197,13.20486404,1.968130338,0.40648,38.29904,799.84506
25,ddr4_WO_Miss25_slow,8,1E+12,7410623,245.46,25512031,8818681,nan,48552.87433,0,1632769712,20177445,5334038,0,20177445,0,5334038,262144,5071900,5071899,366,0,1.96072E+12,7.64682E+11,4.24531E+12,2.64679E+11,1.51863E+12,1.51448E+12,3.18435E+11,4.32338E+12,1.3412E+12,4.46247E+11,4.46247E+11,1.86606E+11,1.77435E+11,25511483,25511483,5332489,5332489,5071896,1,8,8,7,7,8,7,8,1632.735024,1632.734704,19207,17,8.5,8.5,341.38,324.6,9603,6.94,3.55,3.38,887418.26,59364.45,1.632769712,,48.55287433,23.94,59.36445348,12.48204429,810.7622658,264.4368186,17.492,17.492,34.99416227,34.984,0.209079316,0.790899204,24.30242314,3.265469728,0.66598,59.36445,887.41826
26,ddr4_WO_Miss25_slow,16,1E+12,4840307,1251.34,35366617,11675169,nan,37631.88935,0,2263462574,28060548,7304547,0,28060548,0,7304547,262144,7042412,7042412,1063,0,4.34731E+12,1.35793E+12,8.00302E+12,4.57945E+11,3.58918E+12,3.7287E+12,7.39323E+11,8.20542E+12,3.3428E+12,6.18606E+11,6.18606E+11,2.55542E+11,2.46372E+11,35365095,35365095,7302975,7302975,7042411,1,16,14,15,11,16,10,17,2263.36587,2263.36523,19207,23.57,11.78,11.78,467.49,450.71,9603,9.56,4.87,4.69,1246312.56,105434.52,2.263462574,,37.63188935,33.13,105.4345199,20.90545364,1123.572696,474.6675205,17.492,17.492,34.99153047,34.984,0.206537906,0.79341906,46.67996161,4.5267311,0.9182,105.43452,1246.31256
27,ddr4_WO_Miss25_slow,32,1E+12,3797194,1395.32,45282534,19355884,nan,31612.62712,0,2898081228,35988555,9289618,0,35988555,0,9289618,262144,9027493,9027493,2978,0,6.74219E+12,1.85186E+12,1.66671E+13,6.23713E+11,1.13443E+13,5.95018E+12,1.05986E+12,1.69659E+13,1.10285E+13,7.92006E+11,7.92006E+11,3.24988E+11,3.15817E+11,45278173,45278173,9288513,9288513,9027482,2,22,14,26,7,32,10,27,2897.803788,2897.802188,19207,30.17,15.09,15.09,594.54,577.76,9603,12.21,6.19,6.02,1975867.63,131413.96,2.898081228,,31.61262712,42.38,131.4139534,23.40766104,1826.543577,1221.655542,17.492,17.492,34.98816184,34.984,0.205147927,0.794755766,92.88972305,5.795605976,1.1723,131.41396,1975.86763
28,ddr4_WO_Miss25_slow,64,1E+12,4366085,1506.36,51510959,21739951,nan,29277.11558,0,3296700342,40964707,10536225,0,40964707,0,10536225,262144,10274126,10274125,7467,0,6.22958E+12,2.003E+12,3.27115E+13,6.56217E+11,2.24876E+13,5.32873E+12,1.10214E+12,3.29991E+13,2.21281E+13,9.00854E+11,9.00854E+11,3.68599E+11,3.59429E+11,51500932,51500932,10535507,10535507,10274102,2,45,14,42,9,63,10,40,3296.062263,3296.058679,19207,34.32,17.16,17.16,674.32,657.54,9603,13.87,7.02,6.85,3255309.06,103468.59,3.296700342,,29.27711558,48.19,103.4685865,21.40047249,3132.182762,2153.778531,17.492,17.492,34.98638418,34.984,0.204543367,0.795261975,171.3780507,6.592120942,1.33186,103.46859,3255.30906
29,ddr4_WO_Miss25_slow,128,1E+12,4679535,1626.08,55606485,26903544,nan,29178.07778,0,3558814169,44230723,11353938,0,44230723,0,11353938,262144,11091885,11091885,16788,0,6.77911E+12,2.20401E+12,6.41803E+13,7.58484E+11,4.46543E+13,5.80682E+12,1.23172E+12,6.45416E+13,4.42663E+13,9.72287E+11,9.72287E+11,3.97206E+11,3.88037E+11,55584661,55584661,11353738,11353738,11091842,4,90,14,77,44,64,10,60,3557.425241,3557.417497,19207,37.04,18.52,18.52,726.65,709.88,9603,14.96,7.57,7.39,5815089.84,104468,3.558814169,,29.17807778,52,104.4679957,22.15938261,5684.610489,3990.888392,17.492,17.492,34.98461626,34.984,0.204183703,0.795423825,327.0331401,7.114842738,1.43653,104.468,5815.08984
30,ddr4_WO_Miss25_slow,256,1E+12,4164316,1743.82,55584352,26920606,nan,32940.55162,0,3557398332,44191454,11349356,0,44191454,0,11349356,262144,11087392,11087392,34225,0,6.69874E+12,2.20183E+12,1.28174E+14,7.61021E+11,8.96662E+13,5.72722E+12,1.23031E+12,1.28538E+14,8.92783E+13,9.7152E+11,9.7152E+11,3.97046E+11,3.87878E+11,55540810,55540810,11349356,11349356,11087302,5,179,14,139,115,64,10,107,3554.628028,3554.611708,19207,37.01,18.51,18.51,726.36,709.59,9603,14.95,7.56,7.39,11473193.6,103117.32,3.557398332,,32.94055162,51.96,103.1172938,22.15141969,11325.56087,8052.299652,17.492,17.492,34.984,34.984,0.204182573,0.795034077,640.376033,7.109239736,1.43595,103.11732,11473.1936
31,ddr4_WO_Miss25_slow,512,1E+12,3944599,1994.67,54983237,28076129,nan,47526.07752,0,3518926707,43667988,11228861,0,43667988,0,11228861,262144,10967059,10967058,66780,0,6.60615E+12,2.20399E+12,2.55455E+14,7.80591E+11,1.20672E+14,5.64589E+12,1.24374E+12,2.55843E+14,1.20288E+14,9.60256E+11,9.60256E+11,3.9283E+11,3.83668E+11,54896849,54896849,11228861,11228861,10966944,9,397,14,268,278,64,10,135,3513.430643,3513.398067,19207,36.58,18.29,18.29,718.65,701.88,9603,14.79,7.48,7.31,23002133.05,102845.47,3.518926707,,47.52607752,51.37,102.8454284,22.65589265,22784.36803,10968.26542,17.492,17.492,34.984,34.984,0.204223353,0.794205478,1263.505678,7.02682871,1.42053,102.84547,23002.13305
32,ddr4_WO_Miss25_slow,1024,1E+12,4013862,2472.42,56085163,28798459,nan,132009.3914,0,3589448949,44460273,11447704,0,44460273,0,11447704,262144,11186440,11186439,154155,0,6.74744E+12,2.24815E+12,7.67339E+14,8.02535E+11,1.20696E+14,5.7695E+12,1.2702E+12,7.67741E+14,1.20305E+14,9.77942E+11,9.77942E+11,4.00486E+11,3.91342E+11,55907977,55907977,11447704,11447704,11186320,21,846,14,268,720,64,10,135,3578.174392,3578.109432,19207,37.26,18.63,18.63,732.66,715.92,9603,15.08,7.63,7.46,67699166.16,103196.47,3.589448949,,132.0093914,52.34,103.1964109,22.71955831,67065.06442,10754.63717,17.492,17.492,34.984,34.984,0.204112877,0.792727891,3772.339695,7.156283824,1.44858,103.19647,67699.16616
33,ddr4_WO_Miss100_base,1,1E+12,4267570,9.39,1597287,1597286,nan,636061.841,0,102226248.7,0,1597286,0,0,0,1597286,262144,1335143,1335142,0,0,71032211864,27939726712,9.01027E+11,27941323998,23354303864,43092485152,0,9.01029E+11,0,27939726712,27939726712,27939726712,23354303864,1597286,1597286,1400678,1400678,1335142,0,1,1,1,1,1,1,1,102.226313,102.226249,19207,1.06,0.53,0.53,102.23,85.45,19207,0.98,0.53,0.44,608570.3,26978.56,0.102226249,,636.061841,2.04,26.97856561,0,643.2803265,0,17.492,17.492,19.94728747,17.492,0.999999374,0,1.158335495,0.204452562,0.18768,26.97856,608.5703
34,ddr4_WO_Miss100_base,2,1E+12,6060467,13.79,2194925,2194922,nan,465596.8984,0,140475063.7,0,2194923,0,0,0,2194923,262144,1932781,1932780,1,0,94530677220,45189464620,1.8655E+12,39974218238,33808187760,56137084104,6795871504,1.86708E+12,0,38393593116,38393593116,38393593116,33808187760,2194923,2194923,2063851,2063851,1932780,1,1,2,1,1,2,2,1,140.475128,140.475,19207,1.46,0.73,0.73,140.47,123.7,19207,1.38,0.73,0.64,893702.19,25575.88,0.140475064,,465.5968984,2.84,25.57587856,3.096177635,904.6564377,0,17.492,17.492,18.60288999,17.492,0.999999089,0,2.166203147,0.280950128,0.26417,25.57588,893.70219
35,ddr4_WO_Miss100_base,4,1E+12,4380095,27.02,4045952,2612246,nan,256806.6719,0,258940807.4,0,4045949,0,0,0,4045949,262144,3783808,3783807,1,0,2.16839E+11,89927347714,3.11929E+12,83227966904,7.74278E+11,1.46067E+11,19155607806,3.13175E+12,7.08092E+11,70771739908,70771739908,70771739908,66186352044,4045949,4045949,3587762,3587762,3783807,1,3,4,2,2,4,4,3,258.940871,258.940679,19207,2.7,1.35,1.35,258.94,242.16,19207,2.61,1.35,1.26,827640.23,36102.02,0.258940807,,256.8066719,5.31,36.10202905,4.73451539,872.8978259,187.1374871,17.492,17.492,19.72587365,17.492,0.999999259,0,3.918277102,0.51788155,0.5011,36.10202,827.64023
36,ddr4_WO_Miss100_base,8,1E+12,4994629,77.86,10795184,4336285,nan,102033.9439,0,690891661.2,0,10795178,0,0,0,10795178,262144,10533040,10533039,5,0,7.69934E+11,3.03097E+11,5.72063E+12,2.69502E+11,2.24407E+12,5.81105E+11,1.14268E+11,5.80131E+12,2.05983E+12,1.88829E+11,1.88829E+11,1.88829E+11,1.84244E+11,10795178,10795178,9875264,9875264,10533039,1,7,8,5,5,8,7,6,690.891725,690.891341,19207,7.19,3.6,3.6,690.89,674.11,19207,7.11,3.6,3.51,608720.25,53830.05,0.690891661,,102.0339439,14.3,53.83004996,10.58507918,587.4584736,195.5585839,17.492,17.492,19.12143853,17.492,0.999999444,0,7.621172384,1.381783066,1.365,53.83005,608.72025
37,ddr4_WO_Miss100_base,16,1E+12,3741952,239.82,29836467,14992013,nan,43018.85402,0,1909533738,0,29836455,0,0,0,29836455,262144,29574323,29574322,14,0,3.58301E+12,1.1715E+12,1.0918E+13,7.82291E+11,6.47214E+12,3.06111E+12,6.496E+11,1.11784E+13,5.95483E+12,5.21899E+11,5.21899E+11,5.21899E+11,5.17314E+11,29836455,29836455,29830949,29830949,29574315,1,15,12,11,8,16,13,17,1909.533738,1909.533034,19207,19.88,9.94,9.94,1909.53,1892.76,19207,19.8,9.94,9.85,494742.87,102596.37,1.909533738,,43.01885402,39.68,102.5963605,21.77202571,374.7234258,201.3512755,17.492,17.492,17.49522856,17.492,0.999999598,0,16.45692986,3.819066772,3.80229,102.59637,494.74287
38,ddr4_WO_Miss100_base,32,1E+12,4432561,252.2,29877851,15151652,nan,42978.18361,0,1912182165,0,29877824,0,0,0,29877824,262144,29615707,29615706,14,0,3.79309E+12,1.20898E+12,2.46147E+13,1.18045E+12,1.8648E+13,3.27047E+12,6.86356E+11,2.52725E+13,1.813E+13,5.22623E+11,5.22623E+11,5.22623E+11,5.18038E+11,29877824,29877824,29877824,29877824,29615686,1,25,11,16,9,32,12,32,1912.182165,1912.180501,19207,19.91,9.96,9.96,1912.18,1895.4,19207,19.82,9.96,9.87,972816.24,109461.28,1.912182165,,42.97818361,39.73,109.461286,22.97207182,845.8615573,612.174736,17.492,17.492,17.492,17.492,0.999999096,0,30.797215,3.824362666,3.80758,109.46128,972.81624
39,ddr4_WO_Miss100_base,64,1E+12,5196944,271.35,29883359,15107665,nan,42954.34233,0,1912534507,0,29883300,0,0,0,29883300,262144,29621215,29621214,14,0,3.93398E+12,1.19771E+12,5.62278E+13,1.28405E+12,4.52295E+13,3.41126E+12,6.74995E+11,5.69891E+13,4.47113E+13,5.22719E+11,5.22719E+11,5.22719E+11,5.18134E+11,29883300,29883300,29883300,29883300,29621170,1,50,11,36,10,64,14,58,1912.534507,1912.530795,19207,19.91,9.96,9.96,1912.53,1895.75,19207,19.83,9.96,9.87,2038703.08,114152.89,1.912534507,,42.95434233,39.74,114.1528727,22.58768658,1907.055632,1509.438062,17.492,17.492,17.492,17.492,0.999998026,0,62.64363911,3.825065302,3.80828,114.15289,2038.70308
40,ddr4_WO_Miss100_base,128,1E+12,3721094,322.6,29899696,17886227,nan,43043.15341,0,1913580469,0,29899568,0,0,0,29899568,262144,29637552,29637546,14,0,4.32921E+12,1.25235E+12,1.19266E+14,1.73764E+12,9.95122E+13,3.80621E+12,7.29348E+11,1.20481E+14,9.89938E+13,5.23003E+11,5.23003E+11,5.23003E+11,5.18418E+11,29899568,29899568,29897257,29897257,29637446,1,108,14,67,64,64,14,111,1913.580149,1913.572341,19207,19.93,9.96,9.96,1913.57,1896.8,19207,19.84,9.96,9.88,4174315.89,127299.64,1.913580469,,43.04315341,39.77,127.2997686,24.3932458,4029.831185,3340.159906,17.492,17.492,17.4933521,17.492,0.999995719,0,126.5953543,3.82715249,3.81037,127.29964,4174.31589
41,ddr4_WO_Miss100_base,256,1E+12,3629704,392.51,29918177,10917767,nan,42790.50228,0,1914762335,0,29917927,0,0,0,29917927,262144,29656033,29656032,14,0,4.02418E+12,1.15982E+12,1.59684E+14,1.26519E+12,1.18284E+14,3.50085E+12,6.36496E+11,1.60426E+14,1.17766E+14,5.23324E+11,5.23324E+11,5.23324E+11,5.18741E+11,29917927,29917927,29910301,29910301,29655908,1,209,14,131,113,64,14,134,1914.762335,1914.746399,19207,19.94,9.97,9.97,1914.75,1897.98,19207,19.85,9.97,9.88,5496719.08,117015.19,1.914762335,,42.79050228,39.79,117.0152791,21.27474669,5363.573968,3971.071397,17.492,17.492,17.4964598,17.492,0.999991644,0,166.1757743,3.829508734,3.81273,117.01519,5496.71908
42,ddr4_WO_Miss100_base,512,1E+12,3695039,494.2,29857825,13201058,nan,42929.95743,0,1910900305,0,29857320,0,0,0,29857320,262144,29595681,29595680,14,0,4.97968E+12,1.18048E+12,2.59069E+14,1.10772E+12,1.14441E+14,4.45742E+12,6.58216E+11,2.59654E+14,1.13923E+14,5.22264E+11,5.22264E+11,5.22264E+11,5.17686E+11,29857320,29857320,29844728,29844728,29595568,1,439,14,259,208,64,14,138,1910.900305,1910.868049,19207,19.9,9.95,9.95,1910.88,1894.12,19207,19.81,9.95,9.86,8863296.27,149289.99,1.910900305,,42.92995743,39.71,149.2905872,22.04536447,8700.170792,3849.325906,17.492,17.492,17.49938017,17.492,0.999983087,0,266.4508664,3.821768354,3.805,149.28999,8863.29627
43,ddr4_WO_Miss100_base,1024,1E+12,3701058,763.06,29869137,13033148,nan,42917.56623,0,1911624609,0,29868121,0,0,0,29868121,262144,29606993,29606992,14,0,6.68558E+12,1.17719E+12,7.70195E+14,9.91344E+11,1.14381E+14,6.16313E+12,6.54735E+11,7.70664E+14,1.13863E+14,5.22453E+11,5.22453E+11,5.22453E+11,5.17884E+11,29868121,29868121,29856186,29856186,29606880,1,900,14,259,720,64,14,139,1911.624609,1911.559649,19207,19.91,9.95,9.95,1911.58,1894.84,19207,19.82,9.95,9.87,26026094.2,206341.1,1.911624609,,42.91756623,39.73,206.3446596,21.92085576,25812.55043,3845.827576,17.492,17.492,17.49899242,17.492,0.999965985,0,779.3842561,3.823184258,3.80642,206.3411,26026.0942
44,ddr4_WO_Miss100_fast,1,1E+12,7868554,15.95,2797615,2797613,nan,367447.5857,0,179047227.7,0,2797614,0,0,0,2797614,262144,2535471,2535470,1,0,1.24411E+11,48935864088,8.51118E+11,24470729658,22175220620,75475616124,0,8.51121E+11,0,48935864088,48935864088,24467932044,22175220620,2797614,2797614,2601006,2601006,2535470,1,1,1,1,1,1,1,1,179.047292,179.047228,19207,1.86,0.93,0.93,179.05,162.27,38415,0.89,0.47,0.42,348701.72,26978.57,0.179047228,,367.4475857,2.75,26.97856678,0,327.2276066,0,17.492,17.492,9.407103269,8.746,0.999999643,0,1.115120896,0.35809452,0.34132,26.97857,348.70172
45,ddr4_WO_Miss100_fast,2,1E+12,11224384,24.78,4064766,4064763,nan,256016.7013,0,260144951.8,0,4064764,0,0,0,4064764,262144,3802622,3802621,1,0,1.72025E+11,80651266309,1.7901E+12,37874023023,33258032332,1.00925E+11,9550414421,1.79242E+12,309066,71100851888,71100851888,35550425944,33257723266,4064764,4064764,3933692,3933692,3802621,1,1,2,1,1,2,2,1,260.145016,260.144888,19207,2.71,1.35,1.35,260.14,243.37,38415,1.31,0.68,0.63,483287.51,24829.12,0.260144952,,256.0167013,4.02,24.82911967,2.349561849,455.6594532,8.13E-05,17.492,17.492,9.037419794,8.746,0.999999508,0,2.141560209,0.520289904,0.50351,24.82912,483.28751
46,ddr4_WO_Miss100_fast,4,1E+12,9484531,51.98,7859480,5608465,nan,136948.9575,0,503006486.8,0,7859476,0,0,0,7859476,262144,7597336,7597335,3,0,4.34437E+11,2.057E+11,3.0463E+12,90113736701,9.34102E+11,2.96959E+11,68221777330,3.06767E+12,8.67656E+11,1.37478E+11,1.37478E+11,68738977096,66446291910,7859476,7859476,7575204,7575204,7597335,1,3,4,3,2,4,4,3,503.006551,503.006295,19207,5.24,2.62,2.62,503.01,486.23,38415,2.58,1.31,1.27,445591.02,37783.61,0.503006487,,136.9489575,7.82,37.78360158,8.680194116,404.9624373,114.205245,17.492,17.492,9.074208047,8.746,0.999999491,0,3.894248249,1.006012846,0.98924,37.78361,445.59102
47,ddr4_WO_Miss100_fast,8,1E+12,9301660,131.08,18264744,7565907,nan,64163.69519,0,1168943341,0,18264739,0,0,0,18264739,262144,18002600,18002599,8,0,1.28232E+12,5.09493E+11,5.05116E+12,3.14174E+11,2.20434E+12,9.62837E+11,1.90006E+11,5.20559E+12,2.04689E+12,3.19487E+11,3.19487E+11,1.59743E+11,1.57451E+11,18264739,18264739,16308212,16308212,18002597,1,7,8,4,5,8,7,6,1168.943405,1168.943085,19207,12.17,6.09,6.09,1168.94,1152.17,38415,6.04,3.04,3,355215.63,52715.63,1.168943341,,64.16369519,18.21,52.71563027,10.40290481,319.2008394,113.6995948,17.492,17.492,9.795274141,8.746,0.999999726,0,7.800845647,2.33788649,2.32111,52.71563,355.21563
48,ddr4_WO_Miss100_fast,16,1E+12,6909289,372.12,47243730,29186041,nan,30784.81761,0,3023598638,0,47243714,0,0,0,47243714,262144,46981586,46981580,22,0,6.17152E+12,2.13433E+12,5.4933E+12,2.32218E+12,8.30641E+12,5.34513E+12,1.30795E+12,7.40228E+12,7.89551E+12,8.26387E+11,8.26387E+11,4.13194E+11,4.10901E+11,47243714,47243714,47229828,47229828,46981570,1,15,11,10,8,16,13,18,3023.598318,3023.597678,19207,31.48,15.74,15.74,3023.6,3006.82,38415,15.7,7.87,7.83,287314.57,113139.51,3.023598638,,30.78481761,47.18,113.1395084,27.6851124,156.7289909,168.0554895,17.492,17.492,8.748571404,8.746,0.999999661,0,16.12363185,6.047195996,6.03042,113.13951,287.31457
49,ddr4_WO_Miss100_fast,32,1E+12,9090002,411.98,49645770,47370094,nan,30096.68153,0,3177329202,0,49645738,0,0,0,49645738,262144,49383626,49383622,23,0,1.01026E+13,2.48765E+12,1.33219E+13,6.52372E+12,2.4945E+13,9.23422E+12,1.61925E+12,1.94114E+13,2.45131E+13,8.68403E+11,8.68403E+11,4.34202E+11,4.31909E+11,49645738,49645738,49643686,49643686,49383593,1,25,14,19,13,32,16,35,3177.32901,3177.327218,19207,33.09,16.54,16.54,3177.33,3160.55,38415,16.5,8.27,8.23,594492.52,186002.19,3.177329202,,30.09668153,49.59,186.0022136,32.61602476,391.0141864,496.3805164,17.492,17.492,8.746361512,8.746,0.999999355,0,32.43669781,6.354656228,6.33788,186.00219,594.49252
50,ddr4_WO_Miss100_fast,64,1E+12,8629217,469.45,52296545,46598857,nan,29012.17553,0,3346978542,0,52296483,0,0,0,52296483,262144,52034401,52034400,24,0,1.11437E+13,2.54777E+12,4.46072E+13,6.41987E+12,5.11674E+13,1.02289E+13,1.633E+12,5.05697E+13,5.07123E+13,9.1477E+11,9.1477E+11,4.57385E+11,4.55092E+11,52296483,52296483,52279244,52279244,52034352,1,50,13,35,12,64,14,63,3346.978542,3346.974638,19207,34.85,17.43,17.43,3346.97,3330.2,38415,17.38,8.71,8.67,1180068.68,195594.75,3.346978542,,29.01217553,52.23,195.5948824,31.22579191,967.3001465,974.5934916,17.492,17.492,8.74888398,8.746,0.999998814,0,64.73546545,6.69395318,6.67717,195.59475,1180.06868
51,ddr4_WO_Miss100_fast,128,1E+12,6583947,546.62,52802239,50721710,nan,28899.93978,0,3379343085,0,52802111,0,0,0,52802111,262144,52540095,52540011,25,0,6.13613E+13,2.63915E+12,4.32484E+13,2.13035E+13,1.06808E+14,6.04377E+13,1.71553E+12,6.40901E+13,1.06349E+14,9.23615E+11,9.23615E+11,4.61807E+11,4.59514E+11,52802111,52802111,52781623,52781623,52539906,1,108,14,68,64,64,11,117,3379.338157,3379.334957,19207,35.19,17.59,17.59,3379.34,3362.55,38415,17.55,8.8,8.75,2375878.35,1144607.57,3.379343085,,28.89993978,52.74,1144.607056,32.48986676,1214.249629,2024.150237,17.492,17.492,8.749394895,8.746,0.999997576,0,128.5776653,6.758673114,6.74189,1144.60757,2375.87835
52,ddr4_WO_Miss100_fast,256,1E+12,6872877,777.38,59596005,35033157,nan,26363.9356,0,3814143809,0,59595755,0,0,0,59595755,262144,59333861,59333860,28,0,8.66458E+12,2.49091E+12,1.52672E+14,3.71233E+12,1.20299E+14,7.62213E+12,1.44846E+12,1.55863E+14,1.1978E+14,1.04245E+12,1.04245E+12,5.21224E+11,5.18933E+11,59595755,59595755,59571992,59571992,59333735,1,221,14,130,111,64,23,136,3814.143809,3814.127873,19207,39.72,19.86,19.86,3814.13,3797.36,38415,19.81,9.93,9.89,2760730.17,127897.1,3.814143809,,26.3639356,59.53,127.8972079,24.30479423,2616.381069,2018.748175,17.492,17.492,8.74948874,8.746,0.999995805,0,167.6028093,7.628271682,7.61149,127.8971,2760.73017
53,ddr4_WO_Miss100_fast,512,1E+12,7290486,940.58,59443473,34271758,nan,26394.33438,0,3804381657,0,59442965,0,0,0,59442965,262144,59181329,59181328,28,0,9.28715E+12,2.4714E+12,2.55756E+14,1.71107E+12,1.16076E+14,8.24737E+12,1.43162E+12,2.56947E+14,1.15558E+14,1.03978E+12,1.03978E+12,5.19888E+11,5.17599E+11,59442965,59442965,59424726,59424726,59181216,1,446,14,266,208,64,22,138,3804.381657,3804.349209,19207,39.61,19.81,19.81,3804.37,3787.6,38415,19.76,9.9,9.86,4478823.14,138744.03,3.804381657,,26.39433438,59.37,138.7442503,24.08393338,4323.907442,1952.616287,17.492,17.492,8.748684376,8.746,0.999991454,0,269.3067271,7.608730866,7.59197,138.74403,4478.82314
54,ddr4_WO_Miss100_fast,1024,1E+12,7293447,1527.76,59438177,34167899,nan,26396.18377,0,3804043080,0,59437158,0,0,0,59437158,262144,59176033,59176032,28,0,1.06886E+13,2.46888E+12,7.66477E+14,1.63741E+12,1.16065E+14,9.64893E+12,1.4292E+12,7.67594E+14,1.15547E+14,1.03967E+12,1.03967E+12,5.19837E+11,5.17553E+11,59437158,59437158,59420351,59420351,59175920,1,896,14,267,720,64,23,138,3804.04308,3803.977928,19207,39.61,19.81,19.81,3803.99,3787.26,38415,19.76,9.9,9.86,13094220.82,162337.41,3.80404308,,26.39618377,59.37,162.3383886,24.0456454,12918.03404,1952.603795,17.492,17.492,8.748473799,8.746,0.999982856,0,781.5020486,7.608021008,7.59125,162.33741,13094.22082
55,ddr4_WO_Miss100_slow,1,1E+12,2297248,5.9,940513,940512,nan,1073249.291,0,60192760.25,0,940512,0,0,0,940512,262144,678369,678368,0,0,41825089368,16451435904,9.25271E+11,32903812320,23732026112,25373653464,0,9.25272E+11,0,16451435904,16451435904,32902871808,23732026112,940512,940512,743904,743904,678368,0,1,1,1,1,1,1,1,60.192824,60.19276,19207,0.63,0.31,0.31,60.19,43.42,9603,1.08,0.63,0.45,1028266.79,26978.59,0.06019276,,1073.249291,1.71,26.97855366,0,1243.805876,0,17.492,17.492,44.22999716,34.984,0.999998937,0,1.269689557,0.120385584,0.10361,26.97859,1028.26679
56,ddr4_WO_Miss100_slow,2,1E+12,3158081,7.25,1227458,1227456,nan,824691.7603,0,78557216.03,0,1227456,0,0,0,1227456,262144,965314,965313,0,0,54253665066,26661194992,1.90117E+12,44580489408,33770510826,32783004714,5190534640,1.9028E+12,834,21470660352,21470660352,42941320704,33770509992,1227456,1227456,1096384,1096384,965313,0,1,2,1,1,2,2,1,78.55728,78.557152,19207,0.82,0.41,0.41,78.56,61.78,9603,1.46,0.82,0.64,1594401.91,26708.09,0.078557216,,824.6917603,2.28,26.70808951,4.228693037,1735.527448,8.64E-07,17.492,17.492,39.16631463,34.984,0.999998371,0,2.259274288,0.157114432,0.14034,26.70809,1594.40191
57,ddr4_WO_Miss100_slow,4,1E+12,2453183,14.06,2186946,1551608,nan,466968.6301,0,139964325.6,0,2186943,0,0,0,2186943,262144,1924802,1924801,1,0,1.21045E+11,56354061613,3.2793E+12,86058946109,9.23584E+11,82791292611,18100054657,3.28885E+12,8.56247E+11,38254006956,38254006956,76508013912,67337238184,2186943,2186943,2087320,2087320,1924801,1,3,4,2,2,4,4,3,139.96439,139.964198,19207,1.46,0.73,0.73,139.96,123.19,9603,2.74,1.46,1.28,1559206.47,37857.08,0.139964326,,466.9686301,4.2,37.85708755,8.276418113,1575.632043,444.8494912,17.492,17.492,36.65370615,34.984,0.999998628,0,3.703375697,0.279928588,0.26315,37.85708,1559.20647
58,ddr4_WO_Miss100_slow,8,1E+12,2572049,36.24,5068584,1975924,nan,206684.2704,0,324389232.3,0,5068579,0,0,0,5068579,262144,4806440,4806439,2,0,3.83645E+11,1.44583E+11,5.83978E+12,2.21754E+11,1.99419E+12,2.94986E+11,55923400190,5.88422E+12,1.82604E+12,88659583868,88659583868,1.77319E+11,1.68148E+11,5068579,5068579,4528786,4528786,4806437,1,6,8,4,4,8,8,6,324.389296,324.388976,19207,3.38,1.69,1.69,324.39,307.61,9603,6.58,3.38,3.2,1236612.19,58198.88,0.324389232,,206.6842704,9.96,58.1988771,11.03334883,1299.292841,379.9160385,17.492,17.492,39.15379701,34.984,0.999999014,0,7.312254671,0.648778272,0.632,58.19888,1236.61219
59,ddr4_WO_Miss100_slow,16,1E+12,1864737,117.54,15004980,7847941,nan,76168.11545,0,960318499.1,0,15004968,0,0,0,15004968,262144,14742836,14742835,7,0,2.17322E+12,5.35897E+11,1.12826E+13,7.90567E+11,7.23566E+12,1.91076E+12,2.7343E+11,1.15482E+13,6.7199E+12,2.62467E+11,2.62467E+11,5.24934E+11,5.15763E+11,15004968,15004968,15002495,15002495,14742828,1,16,11,10,7,16,10,17,960.318499,960.317795,19207,10,5,5,960.32,943.54,9603,19.83,10,9.83,914461.21,127341.55,0.960318499,,76.16811545,29.83,127.3415511,18.22262871,769.7540979,455.808166,17.492,17.492,34.98976674,34.984,0.9999992,0,14.78428402,1.920636294,1.90386,127.34155,914.46121
60,ddr4_WO_Miss100_slow,32,1E+12,2008177,122.08,15048028,8147616,nan,75997.5292,0,963073257,0,15048000,0,0,0,15048000,262144,14785884,14785883,7,0,2.28508E+12,6.1073E+11,2.61958E+13,9.49926E+11,1.88442E+13,2.02186E+12,3.4751E+11,2.66193E+13,1.83269E+13,2.6322E+11,2.6322E+11,5.26439E+11,5.17269E+11,15048000,15048000,15048000,15048000,14785862,1,25,11,16,7,32,10,30,963.073257,963.071529,19207,10.03,5.01,5.01,963.07,946.29,9603,19.88,10.03,9.85,1920814.8,134360.8,0.963073257,,75.9975292,29.91,134.3608169,23.09346006,1768.95826,1239.49128,17.492,17.492,34.984,34.984,0.999998139,0,30.04157353,1.926144786,1.90936,134.3608,1920.8148
61,ddr4_WO_Miss100_slow,64,1E+12,2614990,137.78,15055552,8578675,nan,75992.27968,0,963553239.6,0,15055493,0,0,0,15055493,262144,14793408,14793407,7,0,2.57727E+12,6.27116E+11,5.74456E+13,1.12431E+12,4.5816E+13,2.31392E+12,3.63766E+11,5.80432E+13,4.52985E+13,2.63351E+11,2.63351E+11,5.26701E+11,5.17531E+11,15055493,15055493,15055493,15055493,14793361,1,50,10,32,10,64,10,57,963.55324,963.549528,19207,10.03,5.02,5.02,963.55,946.77,9603,19.89,10.03,9.86,4026471.71,153692.77,0.96355324,,75.99227968,29.92,153.6928129,24.16165437,3855.282646,3062.081187,17.492,17.492,34.984,34.984,0.999996081,0,61.7743785,1.927102768,1.91032,153.69277,4026.47171
62,ddr4_WO_Miss100_slow,128,1E+12,1866832,160.46,15065820,7507274,nan,75878.01217,0,964212251.5,0,15065697,0,0,0,15065697,262144,14803676,14803675,7,0,2.47805E+12,6.00716E+11,1.21048E+14,1.34168E+12,9.87604E+13,2.21452E+12,3.37187E+11,1.21862E+14,9.82425E+13,2.63529E+11,2.63529E+11,5.27058E+11,5.17888E+11,15065697,15065697,15065695,15065695,14803573,1,108,11,64,64,64,10,111,964.212251,964.204443,19207,10.04,5.02,5.02,964.2,947.43,9603,19.91,10.04,9.87,8253215.16,146990.92,0.964212251,,75.87801217,29.95,146.9909842,22.38111987,8088.72689,6636.405525,17.492,17.492,34.98400464,34.984,0.999991836,0,125.4691286,1.928416694,1.91163,146.99092,8253.21516
63,ddr4_WO_Miss100_slow,256,1E+12,1815455,198.07,15071970,6510591,nan,75785.94717,0,964603701.9,0,15071722,0,0,0,15071722,262144,14809826,14809825,7,0,2.58305E+12,5.93234E+11,1.61015E+14,1.32672E+12,1.17439E+14,2.31942E+12,3.29599E+11,1.61814E+14,1.16921E+14,2.63635E+11,2.63635E+11,5.27269E+11,5.18103E+11,15071722,15071722,15071722,15071722,14809710,1,204,14,129,113,64,10,135,964.603702,964.587894,19207,10.04,5.02,5.02,964.59,947.82,9603,19.91,10.04,9.87,10907670.96,153891.6,0.964603702,,75.78594717,29.95,153.8919352,21.86873086,10736.27856,7894.891946,17.492,17.492,34.984,34.984,0.999983546,0,165.5200754,1.929191596,1.91241,153.8916,10907.67096
64,ddr4_WO_Miss100_slow,512,1E+12,1867640,254.92,15072529,6814261,nan,75792.67592,0,964641349.5,0,15072022,0,0,0,15072022,262144,14810385,14810384,7,0,2.94602E+12,5.95592E+11,2.60479E+14,1.20113E+12,1.13369E+14,2.68238E+12,3.31952E+11,2.61152E+14,1.12851E+14,2.6364E+11,2.6364E+11,5.2728E+11,5.18123E+11,15072022,15072022,15072022,15072022,14810272,1,422,14,256,208,64,10,136,964.64135,964.608966,19207,10.04,5.02,5.02,964.63,947.86,9603,19.92,10.05,9.87,17522436.77,177969.49,0.96464135,,75.79267592,29.96,177.9710634,22.02440788,17326.9618,7619.752263,17.492,17.492,34.984,34.984,0.999966363,0,265.2300273,1.929250316,1.91249,177.96949,17522.43677
65,ddr4_WO_Miss100_slow,1024,1E+12,1867706,384.43,15073313,5881748,nan,75745.55997,0,964691916.8,0,15072297,0,0,0,15072297,262144,14811169,14811168,7,0,5.46593E+12,5.8197E+11,7.70758E+14,1.10839E+12,1.13465E+14,5.20229E+12,3.18325E+11,7.71339E+14,1.12947E+14,2.63645E+11,2.63645E+11,5.27289E+11,5.1815E+11,15072297,15072297,15072297,15072297,14811056,1,900,14,256,720,64,10,138,964.691917,964.626957,19207,10.04,5.02,5.02,964.64,947.91,9603,19.92,10.05,9.87,51538632.35,345141.24,0.964691917,,75.74555997,29.96,345.1555954,21.11987268,51175.94803,7625.837934,17.492,17.492,34.984,34.984,0.999932596,0,777.9666241,1.929318874,1.91255,345.14124,51538.63235


==> figures/fastSlowNVM_ROmiss_WOmiss_CS3.csv <==
dev_rds_hitMiss_wl,orb,wrToRdTurnAround,simTicks,hostSeconds,numPackets,numRetries,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,nvm.avgQLat,dram.avgQLat,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,avgDramRdDevTime,avgDramWrDevTime,avgNvmRdDevTime,avgNvmWrDevTime,missRatio,HitRatio,LitLength,avgDramBW,avgNvmBW,dramAvgQLat,nvmAvgQLat
ddr4_RO_Miss100_base,1,1.00E+12,10053928,49.18,10053929,10053924,218927.3106,nan,643451314.5,0,0,10053928,0,0,10053928,0,262144,9791785,0,4,0,4.47E+11,1.76E+11,3.77E+11,1.76E+11,0,2.71E+11,0,3.77E+11,0,1.76E+11,1.76E+11,1.76E+11,0,10053928,10053928,2513485,2513485,0,1,1,1,1,1,1,1,0,643.451442,643.451378,19207,6.7,3.35,3.35,643.45,0,19207,3.35,3.35,0,81971.69,26978.57,0.643451314,218.9273106,,10.05,26.97856987,0,150.004,,17.492,17.492,69.96791649,,0.999999901,0,2.834548685,1.28690282,0.64345,26.97857,81.97169
ddr4_RO_Miss100_base,2,1.00E+12,14288987,71.37,14288989,14288981,229951.9922,nan,914494929.2,0,0,14288987,0,0,14288987,0,262144,14026845,0,6,0,7.67E+11,4.46E+11,9.18E+11,3.15E+11,0,5.17E+11,1.96E+11,9.83E+11,0,2.50E+11,2.50E+11,2.50E+11,0,14288987,14288987,7144497,7144497,0,1,1,2,1,1,2,2,0,914.495121,914.494993,19207,9.52,4.76,4.76,914.5,0,19207,4.76,4.76,0,122476.04,36169.82,0.914494929,229.9519922,,14.28,36.16982241,13.69015468,137.6281831,,17.492,17.492,34.98398286,,0.99999986,0,3.67878652,1.828990114,0.9145,36.16982,122.47604
ddr4_RO_Miss100_base,4,1.00E+12,15576599,100.92,17804185,17804173,278657.5212,nan,1139467367,0,0,17804181,0,0,17804181,0,262144,17542041,0,8,0,1.27E+12,7.42E+11,1.82E+12,5.17E+11,0,9.60E+11,4.30E+11,2.02E+12,0,3.11E+11,3.11E+11,3.11E+11,0,17804181,17804181,15711125,15711125,0,1,3,4,3,2,4,4,0,1139.467687,1139.467431,19207,11.87,5.93,5.93,1139.47,0,19207,5.93,5.93,0,184998.95,53940.25,1.139467367,278.6575212,,17.8,53.94025041,24.1691945,128.6960579,,17.492,17.492,19.82230643,,0.999999775,0,4.657783115,2.278935118,1.13947,53.94025,184.99895
ddr4_RO_Miss100_base,8,1.00E+12,8140685,169.18,32562700,8140841,289891.3723,nan,2084012078,0,0,32562695,0,0,32562695,0,262144,32300556,0,15,0,2.22E+12,1.03E+12,4.64E+12,9.48E+11,0,1.65E+12,4.60E+11,5.02E+12,0,5.70E+11,5.70E+11,5.70E+11,0,32562695,32562695,32562620,32562620,0,1,7,8,7,1,8,7,0,2084.01259,2084.012334,19207,21.7,10.85,10.85,2084.01,0,19207,10.85,10.85,0,222439.38,50811.39,2.084012078,289.8913723,,32.55,50.81139153,14.13728797,154.1361926,,17.492,17.492,17.49204029,,0.999999846,0,8.842753457,4.168024924,2.08401,50.81139,222.43938
ddr4_RO_Miss100_base,16,1.00E+12,6038293,268.25,48306376,16885706,350395.1767,nan,3091606901,0,0,48306363,0,0,48306363,0,262144,48044232,0,23,0,5.58E+12,1.85E+12,6.79E+12,2.62E+12,0,4.73E+12,1.00E+12,8.57E+12,0,8.45E+11,8.45E+11,8.45E+11,0,48306363,48306363,48306317,48306317,0,1,16,10,14,2,16,9,0,3091.607861,3091.607093,19207,32.19,16.1,16.1,3091.61,0,19207,16.1,16.1,0,292852.42,97982.26,3.091606901,350.3951767,,48.29,97.98226009,20.73342842,177.3781398,,17.492,17.492,17.49201666,,0.999999731,0,16.83813966,6.183214954,3.09161,97.98226,292.85242
ddr4_RO_Miss100_base,32,1.00E+12,3245990,312.93,49450833,39615625,532251.7792,nan,3164851945,0,0,49450801,0,0,49450801,0,262144,49188689,0,23,0,1.09E+13,2.36E+12,6.60E+12,6.87E+12,0,1.00E+13,1.50E+12,1.26E+13,0,8.65E+11,8.65E+11,8.65E+11,0,49450801,49450801,48116148,48116148,0,1,25,10,18,6,24,12,0,3164.852969,3164.851049,19207,32.96,16.48,16.48,3164.85,0,19207,16.48,16.48,0,474737.96,202339.42,3.164851945,532.2517792,,49.44,202.3394263,30.2586027,261.9769309,,17.492,17.492,17.97719575,,0.999999353,0,27.0761073,6.329704018,3.16485,202.33942,474.73796
ddr4_RO_Miss100_base,64,1.00E+12,3321929,377.86,53150929,53150840,767241.3475,nan,3401656575,0,0,53150865,0,0,53150865,0,262144,52888785,0,25,0,2.13E+13,2.62E+12,7.90E+12,9.54E+12,0,2.04E+13,1.69E+12,1.65E+13,0,9.30E+11,9.30E+11,9.30E+11,0,53150865,53150865,52892639,52892639,0,1,50,12,36,11,30,14,0,3401.658175,3401.654719,19207,35.42,17.71,17.71,3401.66,0,19207,17.71,17.71,0,710934.99,382874.35,3.401656575,767.2413475,,53.13,382.8743252,31.74985742,312.0845638,,17.492,17.492,17.57739731,,0.999998796,0,41.418897,6.803312894,3.40166,382.87435,710.93499
ddr4_RO_Miss100_base,128,1.00E+12,3853470,523.16,61655649,61655492,1186117.511,nan,3945956950,0,0,61655521,0,0,61655521,0,262144,61393505,0,29,0,5.31E+13,2.91E+12,8.51E+12,9.32E+12,0,5.20E+13,1.83E+12,1.68E+13,0,1.08E+12,1.08E+12,1.08E+12,0,61655521,61655521,60759056,60759056,0,1,108,13,67,13,32,6,0,3945.958678,3945.953046,19207,41.09,20.54,20.54,3945.96,0,19207,20.54,20.54,0,1132406.4,843191.13,3.94595695,1186.117511,,61.63,843.1911272,29.63187716,275.732117,,17.492,17.492,17.75008442,,0.999997924,0,74.06617954,7.891911724,3.94596,843.19113,1132.4064
ddr4_RO_Miss100_base,256,1.00E+12,4439460,789.3,69625505,69625216,1971055.366,nan,4456023200,0,0,69625249,0,0,69625249,0,262144,69363361,0,33,0,1.13E+14,3.21E+12,9.66E+12,1.23E+13,0,1.12E+14,1.99E+12,2.08E+13,0,1.22E+12,1.22E+12,1.22E+12,0,69625249,69625249,66794646,66794646,0,1,209,14,131,13,64,6,0,4456.024736,4456.0152,19207,46.4,23.2,23.2,4456.02,0,19207,23.2,23.2,0,1919200.84,1603577.9,4.4560232,1971.055366,,69.6,1603.57749,28.6130357,310.7645095,,17.492,17.492,18.23327061,,0.999996323,0,138.9842204,8.912039936,4.45602,1603.5779,1919.20084
ddr4_RO_Miss100_base,512,1.00E+12,4494618,1226.28,71160001,71159456,3727057.39,nan,4554223467,0,0,71159489,0,0,71159489,0,262144,70897857,0,33,0,2.38E+14,3.27E+12,1.01E+13,1.42E+13,0,2.37E+14,2.02E+12,2.30E+13,0,1.24E+12,1.24E+12,1.24E+12,0,71159489,71159489,67751303,67751303,0,1,439,14,258,13,64,6,0,4554.226347,4554.207275,19207,47.42,23.71,23.71,4554.22,0,19207,23.71,23.71,0,3675512.6,3334116.38,4.554223467,3727.05739,,71.13,3334.115422,28.45072767,340.1952571,,17.492,17.492,18.37192388,,0.999992805,0,267.2843389,9.108433622,4.55422,3334.11638,3675.5126
ddr4_RO_Miss100_base,1024,1.00E+12,4506691,2039.92,71239281,71238224,10909979.68,nan,4559264570,0,0,71238257,0,0,71238257,0,262144,70977137,0,33,0,7.51E+14,3.27E+12,1.02E+13,1.41E+13,0,7.49E+14,2.03E+12,2.30E+13,0,1.25E+12,1.25E+12,1.25E+12,0,71238257,71238257,67962070,67962070,0,1,900,14,256,13,64,6,0,4559.266298,4559.248378,19207,47.47,23.74,23.74,4559.27,0,19207,23.74,23.74,0,10858450.51,10518072.97,4.55926457,10909.97968,,71.21,10518.07172,28.45639284,338.4488583,,17.492,17.492,18.33522127,,0.999985626,0,779.2279109,9.118514676,4.55927,10518.07297,10858.45051
ddr4_RO_Miss100_fast,1,1.00E+12,13895143,67.36,13895144,13895137,163935.2371,nan,889288977.9,0,0,13895143,0,0,13895143,0,262144,13633000,0,6,0,6.18E+11,2.43E+11,2.61E+11,1.22E+11,0,3.75E+11,0,2.61E+11,0,2.43E+11,2.43E+11,1.22E+11,0,13895143,13895143,3473791,3473791,0,1,1,1,1,1,1,1,0,889.289106,889.289042,19207,9.26,4.63,4.63,889.29,0,38415,2.31,2.31,0,63221.65,26978.57,0.889288978,163.9352371,,11.57,26.97857378,0,75.00399999,,17.492,17.492,34.98394713,,0.999999928,0,2.389276609,1.778578148,0.88929,26.97857,63.22165
ddr4_RO_Miss100_fast,2,1.00E+12,21531205,110.06,21531207,21531195,159332.705,nan,1377997041,0,0,21531205,0,0,21531205,0,262144,21269063,0,10,0,1.07E+12,5.82E+11,5.55E+11,3.79E+11,0,6.89E+11,2.05E+11,7.46E+11,0,3.77E+11,3.77E+11,1.88E+11,0,21531205,21531205,10765598,10765598,0,1,1,2,1,1,2,2,0,1377.997233,1377.997105,19207,14.35,7.17,7.17,1378,0,38415,3.59,3.59,0,84142.49,32011.24,1.377997041,159.332705,,17.94,32.01124296,9.531548693,69.27841505,,17.492,17.492,17.49200731,,0.999999907,0,3.51598559,2.755994338,1.378,32.01124,84.14249
ddr4_RO_Miss100_fast,4,1.00E+12,27259835,149.52,27685564,27685547,184166.7436,nan,1771875811,0,0,27685560,0,0,27685560,0,262144,27423420,0,13,0,1.97E+12,1.18E+12,1.02E+12,5.48E+11,0,1.49E+12,6.91E+11,1.33E+12,0,4.84E+11,4.84E+11,2.42E+11,0,27685560,27685560,24434109,24434109,0,1,3,4,3,2,4,4,0,1771.876003,1771.875811,19207,18.45,9.23,9.23,1771.88,0,38415,4.61,4.61,0,119300.84,53802.4,1.771875811,184.1667436,,23.06,53.80239793,24.96949195,54.39457613,,17.492,17.492,9.909831693,,0.999999856,0,4.929698974,3.543751814,1.77188,53.8024,119.30084
ddr4_RO_Miss100_fast,8,1.00E+12,12745600,271.01,50974925,12745289,192557.5453,nan,3262394540,0,0,50974920,0,0,50974920,0,262144,50712781,0,24,0,3.48E+12,1.61E+12,3.44E+12,9.12E+11,0,2.59E+12,7.21E+11,3.91E+12,0,8.92E+11,8.92E+11,4.46E+11,0,50974920,50974920,50974798,50974798,0,1,6,8,4,4,8,4,0,3262.395052,3262.394796,19207,33.97,16.99,16.99,3262.39,0,38415,8.49,8.49,0,144944.03,50812.89,3.26239454,192.5575453,,42.46,50.81289473,14.1382626,76.63922169,,17.492,17.492,8.746020932,,0.999999902,0,9.446691578,6.524789848,3.26239,50.81289,144.94403
ddr4_RO_Miss100_fast,16,1.00E+12,7105404,315.02,53499746,50547818,289125.7687,nan,3423982739,0,0,53499730,0,0,53499730,0,262144,53237602,0,25,0,6.19E+12,2.51E+12,3.34E+12,3.86E+12,0,5.26E+12,1.57E+12,6.74E+12,0,9.36E+11,9.36E+11,4.68E+11,0,53499730,53499730,53499680,53499680,0,1,12,10,8,3,16,7,0,3423.983443,3423.982483,19207,35.65,17.83,17.83,3423.98,0,38415,8.91,8.91,0,241749.03,98277.29,3.423982739,289.1257687,,44.56,98.27729267,29.39079653,125.9797335,,17.492,17.492,8.746008174,,0.999999701,0,15.90963375,6.847965926,3.42398,98.27729,241.74903
ddr4_RO_Miss100_fast,32,1.00E+12,3447647,343.26,54916865,52686848,448811.4878,nan,3514677741,0,0,54916833,0,0,54916833,0,262144,54654721,0,26,0,1.20E+13,2.73E+12,4.75E+12,5.84E+12,0,1.10E+13,1.77E+12,1.01E+13,0,9.61E+11,9.61E+11,4.80E+11,0,54916833,54916833,53761553,53761553,0,1,25,12,23,8,17,15,0,3514.678893,3514.676973,19207,36.6,18.3,18.3,3514.68,0,38415,9.15,9.15,0,401896.93,200396.3,3.514677741,448.8114878,,45.75,200.3963034,32.23522765,187.9626378,,17.492,17.492,8.933942467,,0.999999417,0,25.50953715,7.029355866,3.51468,200.3963,401.89693
ddr4_RO_Miss100_fast,64,1.00E+12,3646769,416.21,58348375,58348284,700445.1764,nan,3734293676,0,0,58348311,0,0,58348311,0,262144,58086231,0,27,0,2.58E+13,2.87E+12,4.89E+12,8.06E+12,0,2.47E+13,1.85E+12,1.24E+13,0,1.02E+12,1.02E+12,5.10E+11,0,58348311,58348311,55678660,55678660,0,1,50,12,36,10,19,6,0,3734.294572,3734.291884,19207,38.88,19.44,19.44,3734.29,0,38415,9.72,9.72,0,654560.74,423887.38,3.734293676,700.4451764,,48.6,423.8873694,31.66956151,223.4027393,,17.492,17.492,9.165348591,,0.999998903,0,42.19220993,7.468586456,3.73429,423.88738,654.56074
ddr4_RO_Miss100_fast,128,1.00E+12,4290057,568.38,68641041,68640881,1066197.343,nan,4393022127,0,0,68640913,0,0,68640913,0,262144,68378897,0,32,0,5.78E+13,3.24E+12,4.99E+12,8.02E+12,0,5.66E+13,2.03E+12,1.24E+13,0,1.20E+12,1.20E+12,6.00E+11,0,68640913,68640913,63689462,63689462,0,1,108,11,68,11,21,6,0,4393.023279,4393.018095,19207,45.74,22.87,22.87,4393.02,0,38415,11.44,11.44,0,1022882.81,824518.78,4.393022127,1066.197343,,57.18,824.5186368,29.63769245,194.9334568,,17.492,17.492,9.42594593,,0.999998135,0,75.0588831,8.786041374,4.39302,824.51878,1022.88281
ddr4_RO_Miss100_fast,256,1.00E+12,4881202,866.09,77951841,77951548,1762178.943,nan,4988909104,0,0,77951585,0,0,77951585,0,262144,77689697,0,37,0,1.20E+14,3.60E+12,5.37E+12,9.26E+12,0,1.19E+14,2.24E+12,1.39E+13,0,1.36E+12,1.36E+12,6.82E+11,0,77951585,77951585,71169528,71169528,0,1,221,14,132,12,40,6,0,4988.910768,4988.901104,19207,51.95,25.97,25.97,4988.91,0,38415,12.99,12.99,0,1720604.47,1524220.21,4.988909104,1762.178943,,64.94,1524.220042,28.70226598,195.9391252,,17.492,17.492,9.579444765,,0.999996716,0,139.8005266,9.977811872,4.98891,1524.22021,1720.60447
ddr4_RO_Miss100_fast,512,1.00E+12,4988122,1216.17,79795569,79795019,3325667.697,nan,5106899210,0,0,79795057,0,0,79795057,0,262144,79533425,0,38,0,2.48E+14,3.67E+12,5.51E+12,9.44E+12,0,2.46E+14,2.28E+12,1.43E+13,0,1.40E+12,1.40E+12,6.98E+11,0,79795057,79795057,74241379,74241379,0,1,446,14,256,12,43,6,0,5106.900618,5106.883082,19207,53.18,26.59,26.59,5106.9,0,38415,13.29,13.29,0,3284389.69,3088311.64,5.10689921,3325.667697,,66.47,3088.311178,28.54598297,191.9437959,,17.492,17.492,9.400250614,,0.999993584,0,267.5684201,10.2137837,5.1069,3088.31164,3284.38969
ddr4_RO_Miss100_fast,1024,1.00E+12,4991638,2146.56,79866737,79865675,9733328.034,nan,5111421128,0,0,79865713,0,0,79865713,0,262144,79604593,0,38,0,7.60E+14,3.68E+12,5.54E+12,9.35E+12,0,7.58E+14,2.28E+12,1.42E+13,0,1.40E+12,1.40E+12,6.99E+11,0,79865713,79865713,74580115,74580115,0,1,896,14,256,12,44,6,0,5111.422472,5111.404936,19207,53.22,26.61,26.61,5111.42,0,38415,13.31,13.31,0,9692061.19,9496868.48,5.111421128,9733.328034,,66.53,9496.868124,28.55038049,190.2935207,,17.492,17.492,9.365841363,,0.999987179,0,779.4966631,10.22282741,5.11142,9496.86848,9692.06119
ddr4_RO_Miss100_slow,1,1.00E+12,6474348,31.07,6474349,6474345,328911.5109,nan,414358182.8,0,0,6474348,0,0,6474348,0,262144,6212205,0,3,0,2.88E+11,1.13E+11,4.86E+11,2.27E+11,0,1.75E+11,0,4.86E+11,0,1.13E+11,1.13E+11,2.26E+11,0,6474348,6474348,1618590,1618590,0,1,1,1,1,1,1,1,0,414.358311,414.358247,19207,4.31,2.16,2.16,414.36,0,9603,4.31,4.31,0,119471.89,26978.58,0.414358183,328.9115109,,8.62,26.97857757,0,300.004,,17.492,17.492,139.9357406,,0.999999846,0,3.249489571,0.828716558,0.41436,26.97858,119.47189
ddr4_RO_Miss100_slow,2,1.00E+12,8542425,42.66,8542427,8542421,371188.4856,nan,546715009.6,0,0,8542425,0,0,8542425,0,262144,8280283,0,4,0,4.58E+11,2.66E+11,1.19E+12,3.52E+11,0,3.09E+11,1.17E+11,1.24E+12,0,1.49E+11,1.49E+11,2.99E+11,0,8542425,8542425,4271215,4271215,0,1,1,2,1,1,2,2,0,546.715202,546.715074,19207,5.69,2.85,2.85,546.72,0,9603,5.69,5.69,0,199141.75,36169.33,0.54671501,371.1884856,,11.38,36.16933215,13.68963207,290.9602987,,17.492,17.492,69.96795905,,0.999999766,0,3.807965904,1.093430276,0.54672,36.16933,199.14175
ddr4_RO_Miss100_slow,4,1.00E+12,11636699,53.23,10189589,10189581,480266.0023,nan,652133345.9,0,0,10189585,0,0,10189585,0,262144,9927445,0,4,0,6.80E+11,4.36E+11,2.51E+12,4.96E+11,0,5.01E+11,2.58E+11,2.65E+12,0,1.78E+11,1.78E+11,3.56E+11,0,10189585,10189585,10185461,10185461,0,1,3,4,3,2,4,4,0,652.133666,652.13341,19207,6.79,3.4,3.4,652.13,0,9603,6.79,6.79,0,327142.64,49215.59,0.652133346,480.2660023,,13.58,49.21559379,25.28655517,260.5402901,,17.492,17.492,34.9981647,,0.999999607,0,4.127032032,1.304267076,0.65213,49.21559,327.14264
ddr4_RO_Miss100_slow,8,1.00E+12,4726284,99,18904850,4727133,484568.3331,nan,1209909695,0,0,18904845,0,0,18904845,0,262144,18642706,0,9,0,1.29E+12,5.98E+11,5.53E+12,9.76E+11,0,9.61E+11,2.67E+11,5.84E+12,0,3.31E+11,3.31E+11,6.61E+11,0,18904845,18904845,18904692,18904692,0,1,7,8,7,4,8,8,0,1209.910271,1209.909951,19207,12.6,6.3,6.3,1209.91,0,9603,12.6,12.6,0,377437.8,50813.72,1.209909695,484.5683331,,25.2,50.81371809,14.1384765,309.1342747,,17.492,17.492,34.98428313,,0.999999736,0,8.394783591,2.419820222,1.20991,50.81372,377.4378
ddr4_RO_Miss100_slow,16,1.00E+12,3988198,179.06,32954308,12835409,507399.936,nan,2109074717,0,0,32954297,0,0,32954297,0,262144,32692164,0,15,0,3.82E+12,1.28E+12,9.64E+12,1.62E+12,0,3.25E+12,7.02E+11,1.01E+13,0,5.76E+11,5.76E+11,1.15E+12,0,32954297,32954297,32954275,32954275,0,1,16,10,11,1,16,10,0,2109.075485,2109.074845,19207,21.96,10.98,10.98,2109.07,0,9603,21.96,21.96,0,422681.4,98569.34,2.109074717,507.399936,,43.92,98.56933973,21.2887049,306.6199743,,17.492,17.492,34.98402336,,0.999999666,0,16.36002806,4.21815033,2.10907,98.56934,422.6814
ddr4_RO_Miss100_slow,32,1.00E+12,3385014,237.51,38740849,27872014,689895.7264,nan,2479412984,0,0,38740821,0,0,38740821,0,262144,38478705,0,18,0,9.57E+12,1.76E+12,1.03E+13,5.12E+12,0,8.89E+12,1.08E+12,1.40E+13,0,6.78E+11,6.78E+11,1.36E+12,0,38740821,38740821,38494031,38494031,0,1,25,10,16,6,32,10,0,2479.414136,2479.412408,19207,25.82,12.91,12.91,2479.41,0,9603,25.82,25.82,0,609381.38,229550.41,2.479412984,689.8957264,,51.64,229.5504085,27.9661648,364.6615681,,17.492,17.492,35.20828676,,0.999999277,0,26.82300358,4.958826544,2.47941,229.55041,609.38138
ddr4_RO_Miss100_slow,64,1.00E+12,2672114,304.23,42753904,42753820,957277.1667,nan,2736246819,0,0,42753840,0,0,42753840,0,262144,42491760,0,20,0,1.63E+13,2.11E+12,1.20E+13,1.07E+13,0,1.56E+13,1.36E+12,2.12E+13,0,7.48E+11,7.48E+11,1.50E+12,0,42753840,42753840,42410781,42410781,0,1,50,10,34,7,48,10,0,2736.248291,2736.245603,19207,28.49,14.25,14.25,2736.25,0,9603,28.49,28.49,0,878903.48,364842.41,2.736246819,957.2771667,,56.98,364.8424582,31.8902164,500.5854381,,17.492,17.492,35.26698409,,0.999998503,0,41.36731037,5.472493894,2.73625,364.84241,878.90348
ddr4_RO_Miss100_slow,128,1.00E+12,3033467,402.58,48535601,48535450,1510087.614,nan,3106273863,0,0,48535473,0,0,48535473,0,262144,48273457,0,23,0,2.74E+13,2.28E+12,1.32E+13,3.07E+13,0,2.66E+13,1.43E+12,4.22E+13,0,8.49E+11,8.49E+11,1.70E+12,0,48535473,48535473,48123402,48123402,0,1,108,10,66,4,51,5,0,3106.276167,3106.269895,19207,32.35,16.17,16.17,3106.27,0,9603,32.35,32.35,0,1434500.16,547567.82,3.106273863,1510.087614,,64.7,547.5671696,29.40531307,876.8850503,,17.492,17.492,35.28356095,,0.999997363,0,73.97421786,6.212546062,3.10627,547.56782,1434.50016
ddr4_RO_Miss100_slow,256,1.00E+12,3216169,551.27,51458961,51458681,2670915.201,nan,3293364593,0,0,51458705,0,0,51458705,0,262144,51196817,0,24,0,6.48E+13,2.37E+12,1.91E+13,5.15E+13,0,6.39E+13,1.47E+12,6.89E+13,0,9.00E+11,9.00E+11,1.80E+12,0,51458705,51458705,51320593,51320593,0,1,204,14,129,14,64,5,0,3293.368561,3293.356529,19207,34.29,17.15,17.15,3293.36,0,9603,34.3,34.3,0,2596498.26,1240955.23,3.293364593,2670.915201,,68.59,1240.953917,28.62947435,1341.651689,,17.492,17.492,35.07814759,,0.999995025,0,137.9763961,6.58672509,3.29336,1240.95523,2596.49826
ddr4_RO_Miss100_slow,512,1.00E+12,3317519,830.99,53080817,53080280,5001206.312,nan,3397155298,0,0,53080305,0,0,53080305,0,262144,52818673,0,25,0,1.85E+14,2.44E+12,2.53E+13,5.33E+13,0,1.84E+14,1.51E+12,7.67E+13,0,9.28E+11,9.28E+11,1.86E+12,0,53080305,53080305,53080305,53080305,0,1,422,14,256,14,64,5,0,3397.16061,3397.139042,19207,35.37,17.69,17.69,3397.16,0,9603,35.38,35.38,0,4927383.16,3464939.37,3.397155298,5001.206312,,70.75,3464.932703,28.47508182,1444.949112,,17.492,17.492,34.984,,0.999990354,0,265.8446478,6.794299652,3.39716,3464.93937,4927.38316
ddr4_RO_Miss100_slow,1024,1.00E+12,3349535,1376.8,53593585,53592536,14506394.56,nan,3429939593,0,0,53592561,0,0,53592561,0,262144,53331441,0,25,0,6.97E+14,2.46E+12,2.59E+13,5.26E+13,0,6.96E+14,1.53E+12,7.67E+13,0,9.37E+11,9.37E+11,1.87E+12,0,53592561,53592561,53592561,53592561,0,1,900,14,256,14,64,5,0,3429.944905,3429.923337,19207,35.72,17.86,17.86,3429.94,0,9603,35.72,35.72,0,14432751.64,12984175.17,3.429939593,14506.39456,,71.44,12984.16731,28.47421153,1431.082728,,17.492,17.492,34.984,,0.999980893,0,777.8294951,6.859868242,3.42994,12984.17517,14432.75164
ddr4_WO_Miss100_base,1,1.00E+12,4267570,9.39,1597287,1597286,nan,636061.841,0,102226248.7,0,1597286,0,0,0,1597286,262144,1335143,1335142,0,0,71032211864,27939726712,9.01E+11,27941323998,23354303864,43092485152,0,9.01E+11,0,27939726712,27939726712,27939726712,23354303864,1597286,1597286,1400678,1400678,1335142,0,1,1,1,1,1,1,1,102.226313,102.226249,19207,1.06,0.53,0.53,102.23,85.45,19207,0.98,0.53,0.44,608570.3,26978.56,0.102226249,,636.061841,2.04,26.97856561,0,643.2803265,0,17.492,17.492,19.94728747,17.492,0.999999374,0,1.158335495,0.204452562,0.18768,26.97856,608.5703
ddr4_WO_Miss100_base,2,1.00E+12,6060467,13.79,2194925,2194922,nan,465596.8984,0,140475063.7,0,2194923,0,0,0,2194923,262144,1932781,1932780,1,0,94530677220,45189464620,1.87E+12,39974218238,33808187760,56137084104,6795871504,1.87E+12,0,38393593116,38393593116,38393593116,33808187760,2194923,2194923,2063851,2063851,1932780,1,1,2,1,1,2,2,1,140.475128,140.475,19207,1.46,0.73,0.73,140.47,123.7,19207,1.38,0.73,0.64,893702.19,25575.88,0.140475064,,465.5968984,2.84,25.57587856,3.096177635,904.6564377,0,17.492,17.492,18.60288999,17.492,0.999999089,0,2.166203147,0.280950128,0.26417,25.57588,893.70219
ddr4_WO_Miss100_base,4,1.00E+12,4380095,27.02,4045952,2612246,nan,256806.6719,0,258940807.4,0,4045949,0,0,0,4045949,262144,3783808,3783807,1,0,2.17E+11,89927347714,3.12E+12,83227966904,7.74E+11,1.46E+11,19155607806,3.13E+12,7.08E+11,70771739908,70771739908,70771739908,66186352044,4045949,4045949,3587762,3587762,3783807,1,3,4,2,2,4,4,3,258.940871,258.940679,19207,2.7,1.35,1.35,258.94,242.16,19207,2.61,1.35,1.26,827640.23,36102.02,0.258940807,,256.8066719,5.31,36.10202905,4.73451539,872.8978259,187.1374871,17.492,17.492,19.72587365,17.492,0.999999259,0,3.918277102,0.51788155,0.5011,36.10202,827.64023
ddr4_WO_Miss100_base,8,1.00E+12,4994629,77.86,10795184,4336285,nan,102033.9439,0,690891661.2,0,10795178,0,0,0,10795178,262144,10533040,10533039,5,0,7.70E+11,3.03E+11,5.72E+12,2.70E+11,2.24E+12,5.81E+11,1.14E+11,5.80E+12,2.06E+12,1.89E+11,1.89E+11,1.89E+11,1.84E+11,10795178,10795178,9875264,9875264,10533039,1,7,8,5,5,8,7,6,690.891725,690.891341,19207,7.19,3.6,3.6,690.89,674.11,19207,7.11,3.6,3.51,608720.25,53830.05,0.690891661,,102.0339439,14.3,53.83004996,10.58507918,587.4584736,195.5585839,17.492,17.492,19.12143853,17.492,0.999999444,0,7.621172384,1.381783066,1.365,53.83005,608.72025
ddr4_WO_Miss100_base,16,1.00E+12,3741952,239.82,29836467,14992013,nan,43018.85402,0,1909533738,0,29836455,0,0,0,29836455,262144,29574323,29574322,14,0,3.58E+12,1.17E+12,1.09E+13,7.82E+11,6.47E+12,3.06E+12,6.50E+11,1.12E+13,5.95E+12,5.22E+11,5.22E+11,5.22E+11,5.17E+11,29836455,29836455,29830949,29830949,29574315,1,15,12,11,8,16,13,17,1909.533738,1909.533034,19207,19.88,9.94,9.94,1909.53,1892.76,19207,19.8,9.94,9.85,494742.87,102596.37,1.909533738,,43.01885402,39.68,102.5963605,21.77202571,374.7234258,201.3512755,17.492,17.492,17.49522856,17.492,0.999999598,0,16.45692986,3.819066772,3.80229,102.59637,494.74287
ddr4_WO_Miss100_base,32,1.00E+12,4432561,252.2,29877851,15151652,nan,42978.18361,0,1912182165,0,29877824,0,0,0,29877824,262144,29615707,29615706,14,0,3.79E+12,1.21E+12,2.46E+13,1.18E+12,1.86E+13,3.27E+12,6.86E+11,2.53E+13,1.81E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29877824,29877824,29877824,29877824,29615686,1,25,11,16,9,32,12,32,1912.182165,1912.180501,19207,19.91,9.96,9.96,1912.18,1895.4,19207,19.82,9.96,9.87,972816.24,109461.28,1.912182165,,42.97818361,39.73,109.461286,22.97207182,845.8615573,612.174736,17.492,17.492,17.492,17.492,0.999999096,0,30.797215,3.824362666,3.80758,109.46128,972.81624
ddr4_WO_Miss100_base,64,1.00E+12,5196944,271.35,29883359,15107665,nan,42954.34233,0,1912534507,0,29883300,0,0,0,29883300,262144,29621215,29621214,14,0,3.93E+12,1.20E+12,5.62E+13,1.28E+12,4.52E+13,3.41E+12,6.75E+11,5.70E+13,4.47E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29883300,29883300,29883300,29883300,29621170,1,50,11,36,10,64,14,58,1912.534507,1912.530795,19207,19.91,9.96,9.96,1912.53,1895.75,19207,19.83,9.96,9.87,2038703.08,114152.89,1.912534507,,42.95434233,39.74,114.1528727,22.58768658,1907.055632,1509.438062,17.492,17.492,17.492,17.492,0.999998026,0,62.64363911,3.825065302,3.80828,114.15289,2038.70308
ddr4_WO_Miss100_base,128,1.00E+12,3721094,322.6,29899696,17886227,nan,43043.15341,0,1913580469,0,29899568,0,0,0,29899568,262144,29637552,29637546,14,0,4.33E+12,1.25E+12,1.19E+14,1.74E+12,9.95E+13,3.81E+12,7.29E+11,1.20E+14,9.90E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29899568,29899568,29897257,29897257,29637446,1,108,14,67,64,64,14,111,1913.580149,1913.572341,19207,19.93,9.96,9.96,1913.57,1896.8,19207,19.84,9.96,9.88,4174315.89,127299.64,1.913580469,,43.04315341,39.77,127.2997686,24.3932458,4029.831185,3340.159906,17.492,17.492,17.4933521,17.492,0.999995719,0,126.5953543,3.82715249,3.81037,127.29964,4174.31589
ddr4_WO_Miss100_base,256,1.00E+12,3629704,392.51,29918177,10917767,nan,42790.50228,0,1914762335,0,29917927,0,0,0,29917927,262144,29656033,29656032,14,0,4.02E+12,1.16E+12,1.60E+14,1.27E+12,1.18E+14,3.50E+12,6.36E+11,1.60E+14,1.18E+14,5.23E+11,5.23E+11,5.23E+11,5.19E+11,29917927,29917927,29910301,29910301,29655908,1,209,14,131,113,64,14,134,1914.762335,1914.746399,19207,19.94,9.97,9.97,1914.75,1897.98,19207,19.85,9.97,9.88,5496719.08,117015.19,1.914762335,,42.79050228,39.79,117.0152791,21.27474669,5363.573968,3971.071397,17.492,17.492,17.4964598,17.492,0.999991644,0,166.1757743,3.829508734,3.81273,117.01519,5496.71908
ddr4_WO_Miss100_base,512,1.00E+12,3695039,494.2,29857825,13201058,nan,42929.95743,0,1910900305,0,29857320,0,0,0,29857320,262144,29595681,29595680,14,0,4.98E+12,1.18E+12,2.59E+14,1.11E+12,1.14E+14,4.46E+12,6.58E+11,2.60E+14,1.14E+14,5.22E+11,5.22E+11,5.22E+11,5.18E+11,29857320,29857320,29844728,29844728,29595568,1,439,14,259,208,64,14,138,1910.900305,1910.868049,19207,19.9,9.95,9.95,1910.88,1894.12,19207,19.81,9.95,9.86,8863296.27,149289.99,1.910900305,,42.92995743,39.71,149.2905872,22.04536447,8700.170792,3849.325906,17.492,17.492,17.49938017,17.492,0.999983087,0,266.4508664,3.821768354,3.805,149.28999,8863.29627
ddr4_WO_Miss100_base,1024,1.00E+12,3701058,763.06,29869137,13033148,nan,42917.56623,0,1911624609,0,29868121,0,0,0,29868121,262144,29606993,29606992,14,0,6.69E+12,1.18E+12,7.70E+14,9.91E+11,1.14E+14,6.16E+12,6.55E+11,7.71E+14,1.14E+14,5.22E+11,5.22E+11,5.22E+11,5.18E+11,29868121,29868121,29856186,29856186,29606880,1,900,14,259,720,64,14,139,1911.624609,1911.559649,19207,19.91,9.95,9.95,1911.58,1894.84,19207,19.82,9.95,9.87,26026094.2,206341.1,1.911624609,,42.91756623,39.73,206.3446596,21.92085576,25812.55043,3845.827576,17.492,17.492,17.49899242,17.492,0.999965985,0,779.3842561,3.823184258,3.80642,206.3411,26026.0942
ddr4_WO_Miss100_fast,1,1.00E+12,7868554,15.95,2797615,2797613,nan,367447.5857,0,179047227.7,0,2797614,0,0,0,2797614,262144,2535471,2535470,1,0,1.24E+11,48935864088,8.51E+11,24470729658,22175220620,75475616124,0,8.51E+11,0,48935864088,48935864088,24467932044,22175220620,2797614,2797614,2601006,2601006,2535470,1,1,1,1,1,1,1,1,179.047292,179.047228,19207,1.86,0.93,0.93,179.05,162.27,38415,0.89,0.47,0.42,348701.72,26978.57,0.179047228,,367.4475857,2.75,26.97856678,0,327.2276066,0,17.492,17.492,9.407103269,8.746,0.999999643,0,1.115120896,0.35809452,0.34132,26.97857,348.70172
ddr4_WO_Miss100_fast,2,1.00E+12,11224384,24.78,4064766,4064763,nan,256016.7013,0,260144951.8,0,4064764,0,0,0,4064764,262144,3802622,3802621,1,0,1.72E+11,80651266309,1.79E+12,37874023023,33258032332,1.01E+11,9550414421,1.79E+12,309066,71100851888,71100851888,35550425944,33257723266,4064764,4064764,3933692,3933692,3802621,1,1,2,1,1,2,2,1,260.145016,260.144888,19207,2.71,1.35,1.35,260.14,243.37,38415,1.31,0.68,0.63,483287.51,24829.12,0.260144952,,256.0167013,4.02,24.82911967,2.349561849,455.6594532,8.13E-05,17.492,17.492,9.037419794,8.746,0.999999508,0,2.141560209,0.520289904,0.50351,24.82912,483.28751
ddr4_WO_Miss100_fast,4,1.00E+12,9484531,51.98,7859480,5608465,nan,136948.9575,0,503006486.8,0,7859476,0,0,0,7859476,262144,7597336,7597335,3,0,4.34E+11,2.06E+11,3.05E+12,90113736701,9.34E+11,2.97E+11,68221777330,3.07E+12,8.68E+11,1.37E+11,1.37E+11,68738977096,66446291910,7859476,7859476,7575204,7575204,7597335,1,3,4,3,2,4,4,3,503.006551,503.006295,19207,5.24,2.62,2.62,503.01,486.23,38415,2.58,1.31,1.27,445591.02,37783.61,0.503006487,,136.9489575,7.82,37.78360158,8.680194116,404.9624373,114.205245,17.492,17.492,9.074208047,8.746,0.999999491,0,3.894248249,1.006012846,0.98924,37.78361,445.59102
ddr4_WO_Miss100_fast,8,1.00E+12,9301660,131.08,18264744,7565907,nan,64163.69519,0,1168943341,0,18264739,0,0,0,18264739,262144,18002600,18002599,8,0,1.28E+12,5.09E+11,5.05E+12,3.14E+11,2.20E+12,9.63E+11,1.90E+11,5.21E+12,2.05E+12,3.19E+11,3.19E+11,1.60E+11,1.57E+11,18264739,18264739,16308212,16308212,18002597,1,7,8,4,5,8,7,6,1168.943405,1168.943085,19207,12.17,6.09,6.09,1168.94,1152.17,38415,6.04,3.04,3,355215.63,52715.63,1.168943341,,64.16369519,18.21,52.71563027,10.40290481,319.2008394,113.6995948,17.492,17.492,9.795274141,8.746,0.999999726,0,7.800845647,2.33788649,2.32111,52.71563,355.21563
ddr4_WO_Miss100_fast,16,1.00E+12,6909289,372.12,47243730,29186041,nan,30784.81761,0,3023598638,0,47243714,0,0,0,47243714,262144,46981586,46981580,22,0,6.17E+12,2.13E+12,5.49E+12,2.32E+12,8.31E+12,5.35E+12,1.31E+12,7.40E+12,7.90E+12,8.26E+11,8.26E+11,4.13E+11,4.11E+11,47243714,47243714,47229828,47229828,46981570,1,15,11,10,8,16,13,18,3023.598318,3023.597678,19207,31.48,15.74,15.74,3023.6,3006.82,38415,15.7,7.87,7.83,287314.57,113139.51,3.023598638,,30.78481761,47.18,113.1395084,27.6851124,156.7289909,168.0554895,17.492,17.492,8.748571404,8.746,0.999999661,0,16.12363185,6.047195996,6.03042,113.13951,287.31457
ddr4_WO_Miss100_fast,32,1.00E+12,9090002,411.98,49645770,47370094,nan,30096.68153,0,3177329202,0,49645738,0,0,0,49645738,262144,49383626,49383622,23,0,1.01E+13,2.49E+12,1.33E+13,6.52E+12,2.49E+13,9.23E+12,1.62E+12,1.94E+13,2.45E+13,8.68E+11,8.68E+11,4.34E+11,4.32E+11,49645738,49645738,49643686,49643686,49383593,1,25,14,19,13,32,16,35,3177.32901,3177.327218,19207,33.09,16.54,16.54,3177.33,3160.55,38415,16.5,8.27,8.23,594492.52,186002.19,3.177329202,,30.09668153,49.59,186.0022136,32.61602476,391.0141864,496.3805164,17.492,17.492,8.746361512,8.746,0.999999355,0,32.43669781,6.354656228,6.33788,186.00219,594.49252
ddr4_WO_Miss100_fast,64,1.00E+12,8629217,469.45,52296545,46598857,nan,29012.17553,0,3346978542,0,52296483,0,0,0,52296483,262144,52034401,52034400,24,0,1.11E+13,2.55E+12,4.46E+13,6.42E+12,5.12E+13,1.02E+13,1.63E+12,5.06E+13,5.07E+13,9.15E+11,9.15E+11,4.57E+11,4.55E+11,52296483,52296483,52279244,52279244,52034352,1,50,13,35,12,64,14,63,3346.978542,3346.974638,19207,34.85,17.43,17.43,3346.97,3330.2,38415,17.38,8.71,8.67,1180068.68,195594.75,3.346978542,,29.01217553,52.23,195.5948824,31.22579191,967.3001465,974.5934916,17.492,17.492,8.74888398,8.746,0.999998814,0,64.73546545,6.69395318,6.67717,195.59475,1180.06868
ddr4_WO_Miss100_fast,128,1.00E+12,6583947,546.62,52802239,50721710,nan,28899.93978,0,3379343085,0,52802111,0,0,0,52802111,262144,52540095,52540011,25,0,6.14E+13,2.64E+12,4.32E+13,2.13E+13,1.07E+14,6.04E+13,1.72E+12,6.41E+13,1.06E+14,9.24E+11,9.24E+11,4.62E+11,4.60E+11,52802111,52802111,52781623,52781623,52539906,1,108,14,68,64,64,11,117,3379.338157,3379.334957,19207,35.19,17.59,17.59,3379.34,3362.55,38415,17.55,8.8,8.75,2375878.35,1144607.57,3.379343085,,28.89993978,52.74,1144.607056,32.48986676,1214.249629,2024.150237,17.492,17.492,8.749394895,8.746,0.999997576,0,128.5776653,6.758673114,6.74189,1144.60757,2375.87835
ddr4_WO_Miss100_fast,256,1.00E+12,6872877,777.38,59596005,35033157,nan,26363.9356,0,3814143809,0,59595755,0,0,0,59595755,262144,59333861,59333860,28,0,8.66E+12,2.49E+12,1.53E+14,3.71E+12,1.20E+14,7.62E+12,1.45E+12,1.56E+14,1.20E+14,1.04E+12,1.04E+12,5.21E+11,5.19E+11,59595755,59595755,59571992,59571992,59333735,1,221,14,130,111,64,23,136,3814.143809,3814.127873,19207,39.72,19.86,19.86,3814.13,3797.36,38415,19.81,9.93,9.89,2760730.17,127897.1,3.814143809,,26.3639356,59.53,127.8972079,24.30479423,2616.381069,2018.748175,17.492,17.492,8.74948874,8.746,0.999995805,0,167.6028093,7.628271682,7.61149,127.8971,2760.73017
ddr4_WO_Miss100_fast,512,1.00E+12,7290486,940.58,59443473,34271758,nan,26394.33438,0,3804381657,0,59442965,0,0,0,59442965,262144,59181329,59181328,28,0,9.29E+12,2.47E+12,2.56E+14,1.71E+12,1.16E+14,8.25E+12,1.43E+12,2.57E+14,1.16E+14,1.04E+12,1.04E+12,5.20E+11,5.18E+11,59442965,59442965,59424726,59424726,59181216,1,446,14,266,208,64,22,138,3804.381657,3804.349209,19207,39.61,19.81,19.81,3804.37,3787.6,38415,19.76,9.9,9.86,4478823.14,138744.03,3.804381657,,26.39433438,59.37,138.7442503,24.08393338,4323.907442,1952.616287,17.492,17.492,8.748684376,8.746,0.999991454,0,269.3067271,7.608730866,7.59197,138.74403,4478.82314
ddr4_WO_Miss100_fast,1024,1.00E+12,7293447,1527.76,59438177,34167899,nan,26396.18377,0,3804043080,0,59437158,0,0,0,59437158,262144,59176033,59176032,28,0,1.07E+13,2.47E+12,7.66E+14,1.64E+12,1.16E+14,9.65E+12,1.43E+12,7.68E+14,1.16E+14,1.04E+12,1.04E+12,5.20E+11,5.18E+11,59437158,59437158,59420351,59420351,59175920,1,896,14,267,720,64,23,138,3804.04308,3803.977928,19207,39.61,19.81,19.81,3803.99,3787.26,38415,19.76,9.9,9.86,13094220.82,162337.41,3.80404308,,26.39618377,59.37,162.3383886,24.0456454,12918.03404,1952.603795,17.492,17.492,8.748473799,8.746,0.999982856,0,781.5020486,7.608021008,7.59125,162.33741,13094.22082
ddr4_WO_Miss100_slow,1,1.00E+12,2297248,5.9,940513,940512,nan,1073249.291,0,60192760.25,0,940512,0,0,0,940512,262144,678369,678368,0,0,41825089368,16451435904,9.25E+11,32903812320,23732026112,25373653464,0,9.25E+11,0,16451435904,16451435904,32902871808,23732026112,940512,940512,743904,743904,678368,0,1,1,1,1,1,1,1,60.192824,60.19276,19207,0.63,0.31,0.31,60.19,43.42,9603,1.08,0.63,0.45,1028266.79,26978.59,0.06019276,,1073.249291,1.71,26.97855366,0,1243.805876,0,17.492,17.492,44.22999716,34.984,0.999998937,0,1.269689557,0.120385584,0.10361,26.97859,1028.26679
ddr4_WO_Miss100_slow,2,1.00E+12,3158081,7.25,1227458,1227456,nan,824691.7603,0,78557216.03,0,1227456,0,0,0,1227456,262144,965314,965313,0,0,54253665066,26661194992,1.90E+12,44580489408,33770510826,32783004714,5190534640,1.90E+12,834,21470660352,21470660352,42941320704,33770509992,1227456,1227456,1096384,1096384,965313,0,1,2,1,1,2,2,1,78.55728,78.557152,19207,0.82,0.41,0.41,78.56,61.78,9603,1.46,0.82,0.64,1594401.91,26708.09,0.078557216,,824.6917603,2.28,26.70808951,4.228693037,1735.527448,8.64E-07,17.492,17.492,39.16631463,34.984,0.999998371,0,2.259274288,0.157114432,0.14034,26.70809,1594.40191
ddr4_WO_Miss100_slow,4,1.00E+12,2453183,14.06,2186946,1551608,nan,466968.6301,0,139964325.6,0,2186943,0,0,0,2186943,262144,1924802,1924801,1,0,1.21E+11,56354061613,3.28E+12,86058946109,9.24E+11,82791292611,18100054657,3.29E+12,8.56E+11,38254006956,38254006956,76508013912,67337238184,2186943,2186943,2087320,2087320,1924801,1,3,4,2,2,4,4,3,139.96439,139.964198,19207,1.46,0.73,0.73,139.96,123.19,9603,2.74,1.46,1.28,1559206.47,37857.08,0.139964326,,466.9686301,4.2,37.85708755,8.276418113,1575.632043,444.8494912,17.492,17.492,36.65370615,34.984,0.999998628,0,3.703375697,0.279928588,0.26315,37.85708,1559.20647
ddr4_WO_Miss100_slow,8,1.00E+12,2572049,36.24,5068584,1975924,nan,206684.2704,0,324389232.3,0,5068579,0,0,0,5068579,262144,4806440,4806439,2,0,3.84E+11,1.45E+11,5.84E+12,2.22E+11,1.99E+12,2.95E+11,55923400190,5.88E+12,1.83E+12,88659583868,88659583868,1.77E+11,1.68E+11,5068579,5068579,4528786,4528786,4806437,1,6,8,4,4,8,8,6,324.389296,324.388976,19207,3.38,1.69,1.69,324.39,307.61,9603,6.58,3.38,3.2,1236612.19,58198.88,0.324389232,,206.6842704,9.96,58.1988771,11.03334883,1299.292841,379.9160385,17.492,17.492,39.15379701,34.984,0.999999014,0,7.312254671,0.648778272,0.632,58.19888,1236.61219
ddr4_WO_Miss100_slow,16,1.00E+12,1864737,117.54,15004980,7847941,nan,76168.11545,0,960318499.1,0,15004968,0,0,0,15004968,262144,14742836,14742835,7,0,2.17E+12,5.36E+11,1.13E+13,7.91E+11,7.24E+12,1.91E+12,2.73E+11,1.15E+13,6.72E+12,2.62E+11,2.62E+11,5.25E+11,5.16E+11,15004968,15004968,15002495,15002495,14742828,1,16,11,10,7,16,10,17,960.318499,960.317795,19207,10,5,5,960.32,943.54,9603,19.83,10,9.83,914461.21,127341.55,0.960318499,,76.16811545,29.83,127.3415511,18.22262871,769.7540979,455.808166,17.492,17.492,34.98976674,34.984,0.9999992,0,14.78428402,1.920636294,1.90386,127.34155,914.46121
ddr4_WO_Miss100_slow,32,1.00E+12,2008177,122.08,15048028,8147616,nan,75997.5292,0,963073257,0,15048000,0,0,0,15048000,262144,14785884,14785883,7,0,2.29E+12,6.11E+11,2.62E+13,9.50E+11,1.88E+13,2.02E+12,3.48E+11,2.66E+13,1.83E+13,2.63E+11,2.63E+11,5.26E+11,5.17E+11,15048000,15048000,15048000,15048000,14785862,1,25,11,16,7,32,10,30,963.073257,963.071529,19207,10.03,5.01,5.01,963.07,946.29,9603,19.88,10.03,9.85,1920814.8,134360.8,0.963073257,,75.9975292,29.91,134.3608169,23.09346006,1768.95826,1239.49128,17.492,17.492,34.984,34.984,0.999998139,0,30.04157353,1.926144786,1.90936,134.3608,1920.8148
ddr4_WO_Miss100_slow,64,1.00E+12,2614990,137.78,15055552,8578675,nan,75992.27968,0,963553239.6,0,15055493,0,0,0,15055493,262144,14793408,14793407,7,0,2.58E+12,6.27E+11,5.74E+13,1.12E+12,4.58E+13,2.31E+12,3.64E+11,5.80E+13,4.53E+13,2.63E+11,2.63E+11,5.27E+11,5.18E+11,15055493,15055493,15055493,15055493,14793361,1,50,10,32,10,64,10,57,963.55324,963.549528,19207,10.03,5.02,5.02,963.55,946.77,9603,19.89,10.03,9.86,4026471.71,153692.77,0.96355324,,75.99227968,29.92,153.6928129,24.16165437,3855.282646,3062.081187,17.492,17.492,34.984,34.984,0.999996081,0,61.7743785,1.927102768,1.91032,153.69277,4026.47171
ddr4_WO_Miss100_slow,128,1.00E+12,1866832,160.46,15065820,7507274,nan,75878.01217,0,964212251.5,0,15065697,0,0,0,15065697,262144,14803676,14803675,7,0,2.48E+12,6.01E+11,1.21E+14,1.34E+12,9.88E+13,2.21E+12,3.37E+11,1.22E+14,9.82E+13,2.64E+11,2.64E+11,5.27E+11,5.18E+11,15065697,15065697,15065695,15065695,14803573,1,108,11,64,64,64,10,111,964.212251,964.204443,19207,10.04,5.02,5.02,964.2,947.43,9603,19.91,10.04,9.87,8253215.16,146990.92,0.964212251,,75.87801217,29.95,146.9909842,22.38111987,8088.72689,6636.405525,17.492,17.492,34.98400464,34.984,0.999991836,0,125.4691286,1.928416694,1.91163,146.99092,8253.21516
ddr4_WO_Miss100_slow,256,1.00E+12,1815455,198.07,15071970,6510591,nan,75785.94717,0,964603701.9,0,15071722,0,0,0,15071722,262144,14809826,14809825,7,0,2.58E+12,5.93E+11,1.61E+14,1.33E+12,1.17E+14,2.32E+12,3.30E+11,1.62E+14,1.17E+14,2.64E+11,2.64E+11,5.27E+11,5.18E+11,15071722,15071722,15071722,15071722,14809710,1,204,14,129,113,64,10,135,964.603702,964.587894,19207,10.04,5.02,5.02,964.59,947.82,9603,19.91,10.04,9.87,10907670.96,153891.6,0.964603702,,75.78594717,29.95,153.8919352,21.86873086,10736.27856,7894.891946,17.492,17.492,34.984,34.984,0.999983546,0,165.5200754,1.929191596,1.91241,153.8916,10907.67096
ddr4_WO_Miss100_slow,512,1.00E+12,1867640,254.92,15072529,6814261,nan,75792.67592,0,964641349.5,0,15072022,0,0,0,15072022,262144,14810385,14810384,7,0,2.95E+12,5.96E+11,2.60E+14,1.20E+12,1.13E+14,2.68E+12,3.32E+11,2.61E+14,1.13E+14,2.64E+11,2.64E+11,5.27E+11,5.18E+11,15072022,15072022,15072022,15072022,14810272,1,422,14,256,208,64,10,136,964.64135,964.608966,19207,10.04,5.02,5.02,964.63,947.86,9603,19.92,10.05,9.87,17522436.77,177969.49,0.96464135,,75.79267592,29.96,177.9710634,22.02440788,17326.9618,7619.752263,17.492,17.492,34.984,34.984,0.999966363,0,265.2300273,1.929250316,1.91249,177.96949,17522.43677
ddr4_WO_Miss100_slow,1024,1.00E+12,1867706,384.43,15073313,5881748,nan,75745.55997,0,964691916.8,0,15072297,0,0,0,15072297,262144,14811169,14811168,7,0,5.47E+12,5.82E+11,7.71E+14,1.11E+12,1.13E+14,5.20E+12,3.18E+11,7.71E+14,1.13E+14,2.64E+11,2.64E+11,5.27E+11,5.18E+11,15072297,15072297,15072297,15072297,14811056,1,900,14,256,720,64,10,138,964.691917,964.626957,19207,10.04,5.02,5.02,964.64,947.91,9603,19.92,10.05,9.87,51538632.35,345141.24,0.964691917,,75.74555997,29.96,345.1555954,21.11987268,51175.94803,7625.837934,17.492,17.492,34.984,34.984,0.999932596,0,777.9666241,1.929318874,1.91255,345.14124,51538.63235


==> figures/gapbs.csv <==
Benchmark,512MB,1024MB
cc,509.21,547.216
bfs,448.75,510.381
pr,180.950,195.2
bc,180.91,231.96
sssp,254.56,268.4


==> figures/gem5_schedPolCaseStudy.csv <==
dev_dur_rds_schedPol_memSize,simTicks,hostSeconds,numPackets,avgReadLatency,avgWriteLatency,readBW,writeBW,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,totBW,ARL,AWL,totBusUtil%
ddr4_12_RO_FRFCFS_0,1E+12,1304.21,280335277,251865.2332,nan,17941453232,0,17941.45445,0,19207,93.41,93.41,0,17.94145323,251.8652332,,92.41
ddr4_12_RO_FRFCFS_100,1E+12,1242.4,281872354,250600.8463,nan,18039826146,0,18039.82736,0,19207,93.92,93.92,0,18.03982615,250.6008463,,92.92
ddr4_12_RO_FCFS_0,1E+12,418.72,116111381,579807.4846,nan,7431123880,0,7431.124456,0,19207,38.69,38.69,0,7.43112388,579.8074846,,37.69
ddr4_12_RO_FCFS_100,1E+12,407.12,118040111,570660.4469,nan,7554562635,0,7554.563339,0,19207,39.33,39.33,0,7.554562635,570.6604469,,38.33
ddr4_12_WO_FRFCFS_0,1E+12,1573.79,275659203,nan,13625.25833,0,17642188697,0,17642.15631,19207,91.85,0,91.85,17.6421887,,13.62525833,90.85
ddr4_12_WO_FRFCFS_100,1E+12,1427.71,279598692,nan,13572.62422,0,17894316081,0,17866.4972,19207,93.02,0,93.02,17.89431608,,13.57262422,92.02
ddr4_12_WO_FCFS_0,1E+12,341.55,86175052,nan,21598.59931,0,5515203123,0,5515.186419,19207,28.71,0,28.71,5.515203123,,21.59859931,27.71
ddr4_12_WO_FCFS_100,1E+12,325.27,88220702,nan,21328.03758,0,5646124711,0,5637.299047,19207,29.35,0,29.35,5.646124711,,21.32803758,28.35
ddr4_12_R70_FRFCFS_0,1E+12,1363.87,262288679,377112.1882,10000.02572,11633390898,5153079994,11633.37919,5153.068026,19207,87.4,60.57,26.83,16.78647089,377.1121882,10.00002572,86.4
ddr4_12_R70_FRFCFS_100,1E+12,1297.95,274232571,361516.5499,10000.38888,12163347648,5387532544,12147.91206,5380.682752,19207,91.26,63.25,28.01,17.55088019,361.5165499,10.00038888,90.26
ddr4_12_R70_FRFCFS_25,1E+12,1332.76,263099706,376009.0748,10000.04444,11669350132,5169026598,11668.18226,5168.512934,19207,87.66,60.75,26.91,16.83837673,376.0090748,10.00004444,86.66
ddr4_12_R70_FRFCFS_50,1E+12,1327.68,263994326,374798.3645,10000.09316,11709075710,5186556671,11706.74528,5185.528831,19207,87.95,60.95,27,16.89563238,374.7983645,10.00009316,86.95
ddr4_12_R70_FRFCFS_75,1E+12,1318.42,265132799,373270.796,10000.11584,11759590184,5208904245,11755.873,5207.245877,19207,88.32,61.21,27.11,16.96849443,373.270796,10.00011584,87.32
ddr4_12_R70_FCFS_0,1E+12,412.76,104320578,918544.4949,10000.00857,4627359391,2049152655,4627.354655,2049.144591,19207,34.76,24.09,10.67,6.676512046,918.5444949,10.00000857,33.76
ddr4_12_R70_FCFS_100,1E+12,388.33,105803290,905938.9587,10000.29551,4693088676,2078317407,4687.211236,2075.690911,19207,35.21,24.4,10.81,6.771406083,905.9389587,10.00029551,34.21
ddr4_12_R70_FCFS_25,1E+12,396.72,104427783,917619.8993,10000.02069,4632117532,2051256368,4631.675356,2051.051504,19207,34.79,24.11,10.68,6.683373901,917.6198993,10.00002069,33.79
ddr4_12_R70_FCFS_50,1E+12,397.58,104530112,916738.4417,10000.03248,4636662979,2053259941,4635.765507,2052.853733,19207,34.82,24.14,10.69,6.68992292,916.7384417,10.00003248,33.82
ddr4_12_R70_FCFS_75,1E+12,395.28,104669832,915539.042,10000.07434,4642862264,2056002813,4641.41644,2055.348221,19207,34.87,24.17,10.7,6.698865077,915.539042,10.00007434,33.87


==> figures/r30_schedulingPolicy_cs1.csv <==
,dev_dur_rds_schedPol_memSize,orb,simTicks,hostSeconds,numPackets,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,missRatio,HitRatio
0,ddr4_12_R30_FRFCFS_0,256,1000000140439,534.21,28677175,5783218.355463,49580.827356,544846451.482309,1290490250.764840,75613,28601253,22533,53080,8490651,20110602,262144,28339365,19941978,28245,0,3468555792898,1311226743584,159565574702383,1130501930919,117734392580012,2966940052826,810005150748,160195783515826,117385569564892,501615740072,501221592836,500293117476,348823015120,28676866,28654333,28601253,28601253,19941860,4,192,14,131,113,64,14,133,1835.335486,1833.877054,19207.00,19.10,9.56,9.55,1830.49,1276.28,19207.00,16.18,9.53,6.64,1.835336702247149,5783.218355463,49.580827356,35.28,103.46109832315707,28.268155840444795,5601.005785160041,5886.3902145984375,99.7352528622502,0.2636696257563724
1,ddr4_12_R30_FRFCFS_25,256,1000000000613,601.20,36192534,4578442.535355,41475.484986,687739519.578416,1628579135.001681,8975604,27210350,2666458,6309146,8077548,19132802,262144,26948458,20454163,29369,0,4145146949967,1404200169559,158612359218350,1130118646477,117633917306650,3512182242599,817877145527,159266514422627,117276135169002,632964707368,586323024032,475963442200,357782137648,36185954,33519496,27210349,27210349,20454044,4,192,14,133,113,64,13,133,2315.917119,2145.247743,19207.00,23.23,12.06,11.17,1741.47,1309.06,19207.00,15.88,9.07,6.82,2.316318654580097,4578.442535355,41.475484986000005,39.11,97.0592689804171,24.40004305336214,5853.159561556045,5733.640504977989,75.18221852053797,24.799600934270035
2,ddr4_12_R30_FRFCFS_50,256,1000000032807,751.98,51201980,3186068.691718,32220.768660,973052512.077066,2303871476.416888,25444845,25739070,7556785,17888060,7641837,18097233,262144,25477161,21014821,31795,0,5519214967056,1718679777101,154306553577619,1191252903140,115045323970286,4623905925876,955554019141,155047578668319,114677734750426,895309041180,763125757960,450227812440,367589219860,51183915,43627130,25739068,25739068,21014705,5,191,14,133,113,64,12,132,3275.786453,2792.136228,19207.00,31.59,17.06,14.54,1647.31,1344.94,19207.00,15.58,8.58,7.00,3.2769239884939543,3186.068691718,32.220768660000005,47.17,90.3390435428005,21.902747651312385,6023.822566859026,5457.023296326358,50.26967707108202,49.695041090207845
3,ddr4_12_R30_FRFCFS_75,256,1000000073266,1772.87,123338871,1113426.160852,19729.350043,2344401172.235104,5549283113.426224,98362009,24901495,29217673,69144336,7391211,17510284,262144,24639467,20339924,79868,0,81627806322453,4321729110618,50420266516350,1657699592222,90745805743055,79471681110485,2676679434766,51642389158032,90390021331743,2156125211968,1645049675852,435576950540,355784411312,123263504,94045831,24901197,24901197,20339836,7,192,14,138,75,64,8,105,7888.874558,6018.932743,19207.00,72.41,41.07,31.34,1593.70,1301.75,19207.00,15.07,8.30,6.78,7.893684285661327,1113.4261608519998,19.729350043,87.47999999999999,644.7300176578219,28.46143636889125,2073.8918357230777,4443.989682696704,20.1894948430329,79.74939952223173
4,ddr4_12_R30_FRFCFS_100,256,1000000007706,2106.30,170268836,804277.779578,16070.798650,3236364967.060571,7660838020.965582,169735272,81920,50409608,119325664,24422,57498,81920,0,0,81133,0,132492530938338,5483211932236,19634241308,6835175550,0,129522088615874,3394534472908,25036472218,0,2970442322464,2088677459328,1432944640,0,169817192,119407584,81910,81910,0,3,191,14,131,15,64,6,0,10868.309036,7642.085317,19207.00,96.37,56.59,39.79,5.24,0.00,19207.00,0.03,0.03,0.00,10.897202988026153,804.2777795779999,16.07079865,96.4,762.714817566139,28.4281312727004,305.65831056037115,,0.0481121513040707,99.68663437624016
5,ddr4_12_R30_FCFS_0,256,1000000021244,481.47,28589732,5789618.245896,49647.851165,543198708.460287,1286541284.668717,75373,28514049,22461,52912,8464970,20049079,262144,28252161,19880699,28168,0,5954804078585,1483061237667,155595647697090,2299532378805,118229766448626,5454717908961,983367955855,157396412330787,117882015483202,500086169624,499693281812,498767745108,347750965424,28589422,28566961,28514049,28514049,19880572,4,226,13,134,113,64,14,136,1829.739289,1828.285465,19207.00,19.05,9.53,9.52,1824.91,1272.36,19207.00,16.13,9.50,6.62,1.829739993129004,5789.618245896,49.647851165,35.18,190.79496986546283,34.42326104813879,5519.960084616078,5929.50823966242,99.73527908551225,0.26363660911546843
6,ddr4_12_R30_FCFS_25,256,1000000055344,559.98,36047070,4580289.501645,41384.157217,684973082.090850,1622036326.230021,8939274,27101105,2655430,6283844,8045342,19055763,262144,26839195,20371084,29069,0,8648687457308,1738702061211,152074512858765,2561358559974,118490595830366,8018269147840,1154732533303,154161818890079,118134267015538,630418309468,583969527908,474052528660,356328814828,36040379,33384949,27101105,27101105,20370959,4,227,13,134,113,64,14,136,2306.600448,2136.636618,19207.00,23.13,12.01,11.12,1734.48,1303.74,19207.00,15.82,9.03,6.79,2.3070094083208708,4580.289501644999,41.384157217,38.95,222.48015615596051,34.588416873214335,5688.396059499382,5799.150988205219,75.18254604327065,24.79889211522601
7,ddr4_12_R30_FCFS_50,256,1000000079348,690.06,48886747,3280131.254417,32303.036312,929037174.282758,2199712273.457231,24287318,24581330,7212762,17074556,7298168,17283162,262144,24319359,20059063,29731,0,106956670268551,2187831699250,48398233477294,2959513352949,115673028411029,106101859877735,1459186941338,50927770205883,115322157205153,854810390816,728644757912,429976624360,350871205876,48868648,41655886,24581164,24581164,20058953,4,225,14,135,112,64,8,135,3127.603720,2665.976492,19207.00,30.16,16.28,13.88,1573.21,1283.77,19207.00,14.87,8.19,6.68,3.128749447739989,3280.131254417,32.303036312,45.03,2171.164217142553,35.02954999776022,2071.820935976954,5749.161344819592,50.28219611339654,49.68078158278767
8,ddr4_12_R30_FCFS_75,256,1000000034726,694.13,55166671,2497880.798823,29292.961843,1048454363.591374,2482209641.802788,43868410,11263289,13029955,30838455,3341853,7921436,262144,11001207,9079689,26852,0,130040567213582,2217659889616,4272224668346,1321125402420,91124848681358,129076203534674,1481216183568,5396332619578,90966028318158,964363678908,736443706048,197017451188,158820363200,55131699,42101744,11261596,11261596,9079600,4,226,14,138,11,39,6,105,3528.436485,2694.511522,19207.00,32.40,18.37,14.03,720.85,581.09,19207.00,6.78,3.75,3.03,3.530664005394162,2497.880798823,29.292961843,39.18,2341.2339158035743,35.18182485666152,479.1800930860954,10018.72641065223,20.416836462725836,79.51977018877938
9,ddr4_12_R30_FCFS_100,256,1000000018354,693.57,60889202,2249105.261118,26969.568931,1157351338.757973,2739555085.718205,60645217,81920,18011313,42633904,24422,57498,81920,0,0,29559,0,134659415451640,2248742342390,18173970451,12944623875,0,133597176371236,1501557148982,29685649686,0,1062239080404,747185193408,1432944640,0,60727137,42715824,81896,81896,0,3,227,14,139,11,47,6,0,3886.545081,2733.812686,19207.00,34.47,20.24,14.23,5.24,0.00,19207.00,0.03,0.03,0.00,3.896906424476178,2249.105261118,26.969568931,34.5,2199.9584200920913,35.152245897960434,362.4798486617173,,0.13453945413835444,99.59929676857976


==> figures/r70_12s_SchedPolCaseStudy.csv <==
,dev_dur_rds_schedPol_memSize,orb,simTicks,hostSeconds,numPackets,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,missRatio,HitRatio
0,ddr4_12_R70_FRFCFS_0,256,1000000233880,832.12,45988775,3027649.984482,34735.928578,2039840226.922168,903434732.704685,121433,45867049,84477,36956,31787916,14079133,262144,45605160,14023831,44984,0,6156393831231,2101092477647,128616909501165,2415138067686,90442191758665,5351963304087,1298139622187,130229741147743,90196888516077,804430527144,802952855460,802306421108,245303242588,45988482,45904005,45867049,45867049,14023739,4,192,14,132,91,64,14,107,2943.278416,2937.855633,19207.00,30.62,15.32,15.30,2935.50,897.52,19207.00,19.96,15.28,4.67,2.943274959626853,3027.649984482,34.735928578,50.58,116.37616793020044,28.279441460216816,2839.2875492762355,6431.7289787036825,99.7353136716514,0.2640492163576873
1,ddr4_12_R70_FRFCFS_25,256,1000000033238,893.12,55589369,2513259.394402,30875.518702,2465759534.043085,1091953051.705665,13824535,41760363,9580284,4244251,28944221,12816142,262144,41498471,15389060,50199,0,6748183454241,2028595688835,128419801992255,2268567675647,90931995312709,5775892418425,1223882980747,129957897398306,90662811449469,972291035816,804712708088,730472269596,269183863240,55584898,46004614,41760362,41760362,15388970,5,192,14,134,91,64,14,112,3557.449674,2944.295198,19207.00,33.85,18.52,15.33,2672.67,984.89,19207.00,19.04,13.92,5.13,3.5577125857487504,2513.259394402,30.875518702,52.89,103.91118138644421,26.603483310326222,3111.9916393039407,5891.415179149027,75.1229304293776,24.869026665872028
2,ddr4_12_R70_FRFCFS_50,256,1000000000788,1064.38,73166870,1919052.291695,26385.364777,3245411965.442615,1437261182.867438,36432505,36722164,25250707,11181798,25450508,11271656,262144,36460266,17089549,59425,0,8601986744178,2089099479548,126998863348323,2144747291143,91619129309160,7322365274030,1251163376244,128501266546778,91320200562300,1279621470148,837936103304,642344092688,298928746860,73154669,47903962,36722161,36722161,17089455,5,191,14,135,94,64,14,118,4681.914620,3065.853566,19207.00,40.34,24.38,15.96,2350.23,1093.73,19207.00,17.93,12.24,5.69,4.6826731483100525,1919.052291695,26.385364777,58.27,100.09429847915791,26.118160669967132,3499.283894179812,5343.657861663815,50.189606306788846,49.793718113129614
3,ddr4_12_R70_FRFCFS_75,256,1000000078548,1974.50,150161475,929744.667017,18123.278592,6660294644.847176,2950033048.280804,119842453,30266658,83053029,36789424,20977971,9288687,262144,30004638,14083801,133828,0,112233796668828,3081986257292,21215409574032,1935551586964,89664344529466,109608088099216,1909041270948,22621536779260,89417992274146,2625708569612,1172944986344,529424381736,246352255320,150109111,67056082,30265457,30265457,14083710,5,192,14,131,23,64,6,105,9606.992589,4291.588911,19207.00,72.36,50.02,22.34,1937.07,901.36,19207.00,14.78,10.09,4.69,9.61032769312798,929.744667017,18.123278592,87.14,730.1894426595865,28.469323199467574,747.4374756429418,6349.036743453677,20.15607398635369,79.80905421979905
4,ddr4_12_R70_FRFCFS_100,256,1000000003934,2537.70,224915688,627177.906238,14852.360503,9975557720.756155,4419039534.615499,224386710,81920,155501382,68885328,56712,25208,81920,0,0,255187,0,135455995559012,3167122339938,19917883601,6654144299,0,131529590283052,1960747237922,25139083260,0,3926405275960,1206375102016,1432944640,0,224468630,68967248,81912,81912,0,4,191,14,130,15,64,6,0,14366.001223,4413.903855,19207.00,97.78,74.80,22.98,5.24,0.00,19207.00,0.03,0.03,0.00,14.394597255371654,627.177906238,14.852360503,97.81,585.9597854856245,28.43012146754065,306.903546000586,,0.036422537142006745,99.76481053647089
5,ddr4_12_R70_FCFS_0,256,1000000002737,655.35,42535091,3234681.450620,36550.031077,1886670458.836183,835569213.713047,112248,42422551,78030,34218,29401088,13021463,262144,42160663,12964267,41592,0,74065988081787,2230687644760,48447070846944,13096745707442,91989298121544,73321969377679,1488033841412,60801761292294,91762528859904,744018704108,742653803348,742055262092,226769261640,42534799,42456769,42422550,42422550,12964170,5,226,14,136,88,64,14,112,2722.237753,2717.233209,19207.00,28.32,14.17,14.15,2715.05,829.71,19207.00,18.46,14.14,4.32,2.72223967254923,3234.68145062,36.550031077,46.78,1723.8113521514233,35.04821201566234,1433.2415494187408,7078.164576668155,99.73541845719808,0.2638950507946486
6,ddr4_12_R70_FCFS_25,256,1000000154082,675.44,48273291,2870957.985995,33361.026746,2141169782.084278,948313901.881897,11996251,36272861,8313291,3682960,25139690,11133171,262144,36010936,13353231,43301,0,100023116635442,2100920460484,30830973314375,5649070341300,92493010657143,99178793328338,1402013239552,35845558771063,92259437532263,844323307104,698907220932,634484884612,233573124880,48269112,39955821,36272623,36272623,13353140,4,227,14,135,85,64,10,115,3089.232164,2557.172150,19207.00,29.40,16.08,13.31,2321.47,854.60,19207.00,16.54,12.09,4.45,3.0894836839661752,2870.9579859950004,33.361026746,45.94,2054.7051565468614,35.08908600706766,988.2262656070668,6909.194206925337,75.14064247245956,24.85070056648924
7,ddr4_12_R70_FCFS_50,256,1000000003704,725.51,55796206,2497075.979546,30008.782039,2474921334.832891,1096029115.940308,27748648,28036983,19231983,8516665,19431455,8605528,262144,27775013,13009714,44019,0,115869345989740,1922395445796,17823870942432,3396860360116,92618189992884,114893543732288,1282999034980,20730308395912,92390625719844,975802257452,639396410816,490422906636,227564273040,55785631,36553648,28036485,28036485,13009620,4,225,14,135,12,64,6,114,3570.289203,2339.433463,19207.00,30.77,18.59,12.18,1794.37,832.62,19207.00,13.68,9.34,4.33,3.570950450773199,2497.075979546,30.008782039000003,44.45,2059.5544349455868,35.099069591631455,739.4046862833197,7101.715939423596,50.24890581269988,49.73214128573545
8,ddr4_12_R70_FCFS_75,256,1000000010982,793.66,69083820,2001431.937434,26299.321121,3064194718.349014,1357163249.095633,55008968,14048444,38124234,16884734,9735658,4312786,262144,13786378,6467442,54734,0,129958240163030,1629271428976,4279377032610,1516578538574,89812791093094,128750287912326,1088188279400,5550220188736,89699664206894,1207952250704,541083149576,245735382448,113126886200,69057412,30933178,14045571,14045571,6467350,4,226,14,137,10,40,6,104,4419.682447,1979.723370,19207.00,33.32,23.01,10.31,899.10,413.91,19207.00,6.84,4.68,2.15,4.421357967444647,2001.431937434,26.299321121000002,40.16,1864.394916976124,35.17867706318439,395.15803157707154,13869.616490045228,20.335360725564975,79.62641324698026
9,ddr4_12_R70_FCFS_100,256,1000000003792,855.72,83371594,1664925.877754,22961.073322,3698082161.976872,1637692601.789870,83124676,81920,57611716,25512960,56712,25208,81920,0,0,96233,0,136031708748312,1347522667672,17527609564,11776670334,0,134576258971080,899817026712,27871335258,0,1455449777232,447705640960,1432944640,0,83206596,25594880,81898,81898,0,4,227,14,136,11,47,6,0,5325.229932,1638.072314,19207.00,36.25,27.73,8.53,5.24,0.00,19207.00,0.03,0.03,0.00,5.335774763766742,1664.925877754,22.961073322,36.28,1617.3748890181735,35.15613383270404,340.31765437495426,,0.0982588865939159,99.70383437792974


==> figures/r70_cs2.csv <==
,dev_dur_rds_schedPol_hitRatio,orb,simTicks,hostSeconds,numPackets,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,dram.avgBusLat,nvm.avgBusLat,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,missRatio,HitRatio
0,ddr3/11/R70_0,8,100000058899,22.17,1755397,464553.719326,66548.010372,778760501.317852,344687156.982711,4020,1751370,2793,1227,1214023,537347,261831,1489546,457232,59,0,177570397839,67161587481,446584180578,56741952876,146561138154,144656835339,34300393731,472691169414,138563236010,32913562500,32861193750,30634964040,7997902144,1755390,1752597,1751370,1751370,457232,1,8,8,6,7,8,7,8,1123.452778,1121.661419,12800.00,17.54,8.78,8.76,1120.88,292.63,19207.00,7.36,5.84,1.52,5000.00,3332.00,1.123447658300563,464.553719326,66.54801037200001,24.9,82.40723448293541,19.571181356010538,269.8979481286079,303.0479844149141,99.77059320484199,0.22900802496529277
1,ddr3/11/R70_0,32,100000023652,36.29,3409486,788486.874099,39205.266071,1511997082.382450,670061921.516954,8313,3401141,5738,2575,2356756,1044385,262144,3139029,965607,444,0,684391551477,157773556835,1582751047209,253578511715,1189903180957,620464288977,93953881835,1776836800552,1173012975725,63927262500,63819675000,59492758372,16890205232,3409454,3403716,3401141,3401141,965596,2,26,9,19,8,32,14,24,2182.070524,2178.377725,12800.00,34.07,17.05,17.02,2176.73,617.98,19207.00,14.55,11.33,3.22,5000.00,3332.00,2.182059003899404,788.486874099,39.205266071,48.620000000000005,181.98347564654046,27.60332584592839,522.4237397249923,1214.8072027276417,99.75524169918867,0.24381974291726086
2,ddr3/11/R70_0,64,100000233578,52.78,4091036,1036556.380889,34631.638561,1814412401.931800,803829162.431919,10145,4080830,6993,3152,2828015,1252815,262144,3818747,1174654,981,0,776132538982,190885651207,2941640953305,340325268794,2318028225298,699426757732,114310988707,3210584343739,2297481597338,76705781250,76574662500,71381878360,20546627960,4090975,4083982,4080830,4080830,1174630,2,52,9,39,8,51,14,39,2618.256284,2613.742375,12800.00,40.87,20.46,20.42,2611.74,751.76,19207.00,17.51,13.60,3.91,5000.00,3332.00,2.618241564363719,1036.556380889,34.631638561,58.379999999999995,170.96823073521594,27.99008142224917,786.7478781863002,1955.919393628632,99.75052773918391,0.24798119596112084
3,ddr3/11/R70_0,128,100000134529,70.64,4553904,1620242.183922,32759.749142,2019699042.919075,894765516.280899,11367,4542408,7851,3516,3147893,1394515,262144,4280392,1316412,2180,0,1187367372240,217316262712,5453138668042,543855955260,4546348366756,1101984090990,132080187712,5917538822566,4523322510176,85383281250,85236075000,79455800736,23025856580,4553775,4545924,4542408,4542408,1316365,2,106,9,71,22,64,14,60,2914.493359,2909.387446,12800.00,45.50,22.77,22.73,2907.18,842.47,19207.00,19.52,15.14,4.39,5000.00,3332.00,2.914464559199974,1620.242183922,32.759749142000004,65.02,241.9935308595616,29.054640533365713,1302.7316838483025,3436.2221041853895,99.74755726075912,0.24961000495399116
4,ddr3/11/R70_0,256,100000002685,76.10,4619883,2980963.356310,34567.591263,2048951624.985649,907710695.627968,11524,4608100,7948,3576,3193464,1414636,262144,4346212,1336670,4522,0,2138016052964,221480848037,10771976435524,658593257733,9047387491082,2051398102964,135011923037,11349964808057,9024008121182,86617950000,86468925000,80604885200,23379369900,4619624,4611676,4608100,4608100,1336575,4,220,9,135,89,64,14,110,2956.710961,2951.472561,12800.00,46.16,23.10,23.06,2949.26,855.41,19207.00,19.81,15.36,4.45,5000.00,3332.00,2.956662320613617,2980.96335631,34.567591263000004,65.97,444.0617034988129,29.276107653052815,2463.046550217443,6751.591284575875,99.74495025090462,0.24944354651405673
5,ddr3/11/R70_0,512,100000152973,106.03,4600646,5774093.216061,43735.121777,2040373838.778928,903916697.251511,11478,4588652,7921,3557,3179981,1408671,262144,4327020,1330770,9074,0,3295619437284,221000481444,22255410639955,766788501055,12043627403835,3209366999784,134896562694,22941934440226,12020351569083,86252437500,86103918750,80264700784,23275834752,4600130,4592209,4588652,4588652,1330656,7,456,9,263,208,64,14,133,2944.402536,2939.009264,12800.00,45.96,23.00,22.96,2936.90,851.62,19207.00,19.72,15.29,4.43,5000.00,3332.00,2.9442905360304388,5774.093216061,43.735121777,65.68,697.6687614880449,29.375092181997815,4999.7111221827245,9033.402749533312,99.73929748126676,0.24948670251960267
6,ddr3/11/R70_0,1024,100000021409,174.24,4577410,17024752.933322,77390.334817,2029797325.440691,899393727.448797,11411,4564961,7875,3536,3163508,1401453,262144,4303841,1323575,17968,0,7040562979115,219842809166,69722617345564,748078440846,12042930675427,6954756004115,134183490416,70390845488598,12019780783075,85806975000,85659318750,79850297812,23149892352,4576372,4568497,4564961,4564961,1323456,10,927,9,263,719,64,14,132,2929.531533,2923.837454,12800.00,45.73,22.89,22.84,2921.74,847.01,19207.00,19.62,15.21,4.41,5000.00,3332.00,2.9291910528894882,17024.752933322,77.390334817,65.35,1519.709500039551,29.3714739039995,15419.813113101734,9082.115901907582,99.72803397554513,0.24928944534136116
7,ddr3/11/R70_0,2048,100000112851,337.33,4643140,33460407.936054,209967.253655,2058681196.757683,912214010.557367,11552,4629509,7972,3580,3208344,1421165,262144,4369413,1343769,36160,0,13312463449950,222935818218,140167983307221,790081752056,12044764002684,13225443556200,136065399468,140877085687849,12021260911868,87019893750,86870418750,80979371428,23503090816,4641061,4633089,4629509,4629509,1343648,23,1868,9,519,1487,64,14,133,2971.582567,2965.173614,12800.00,46.38,23.22,23.17,2963.21,859.93,19207.00,19.90,15.43,4.48,5000.00,3332.00,2.97089520731505,33460.407936054,209.967253655,66.28,2849.6594973002943,29.36818167490415,30430.243398997387,8946.733751598635,99.70642711613262,0.24879715020438756
8,ddr3/11/R70_0,4096,100000252316,700.25,4650725,63702226.646410,680130.673488,2061365678.844574,913672574.657907,11540,4635004,7967,3573,3212190,1422814,262144,4376954,1345953,2392304,2323314,34158369287972,223230184257,257772132916898,856338088972,12037005553990,34071246587972,136256865507,258547395515902,12013464120710,87122700000,86973318750,81075489968,23541433280,4646544,4638577,4635004,4635004,1345840,32,3476,9,1031,3024,64,14,133,2976.137771,2968.681790,12800.00,46.44,23.25,23.19,2967.05,861.34,19207.00,19.93,15.45,4.48,5000.00,3332.00,2.975038253502481,63702.22664641,680.130673488,66.37,7332.5995811019975,29.37471244025916,55781.48271628287,8926.368751642096,99.66196668261401,0.24813335555209137
9,ddr3/11/R70_25,8,100000006593,16.25,2109385,391002.402581,56968.320604,935594818.316234,414408292.678061,462192,1647187,319982,142210,1141885,505302,262071,1385121,498878,48,0,199790621429,69886959150,426173307806,57183040285,148804386221,160239765179,36335765400,454543753087,140078029737,39550856250,33551193750,28812595004,8726356484,2109379,1789397,1647133,1647133,498877,1,8,8,6,7,8,7,7,1350.005031,1145.214004,12800.00,19.49,10.55,8.95,1054.20,319.28,19207.00,7.15,5.49,1.66,5000.00,3332.00,1.3500031109942952,391.002402581,56.968320604,26.64,75.96537425422365,20.30615084299348,275.9605648645252,280.7867064166117,78.0884949878756,21.911220569028416
10,ddr3/11/R70_25,32,100000001075,39.18,4096539,657523.974307,34322.245003,1816899180.468334,804873591.347609,959705,3136762,664548,295157,2174326,962436,262143,2874648,1052248,459,0,735512357719,160145141380,1533982996201,241678930897,1216666720548,658703601469,95796660130,1720793686194,1198261078404,76808756250,64348481250,54868240904,18405642144,4096467,3431919,3136721,3136721,1052232,1,25,9,20,8,32,12,24,2621.754212,2196.428136,12800.00,37.64,20.48,17.16,2007.53,673.43,19207.00,13.96,10.45,3.51,5000.00,3332.00,2.6217727718159427,657.523974307,34.322245003000006,51.6,160.7979757847433,27.913438554348165,548.5963482866343,1138.7803054877631,76.57102739654133,23.427215022241946
11,ddr3/11/R70_25,64,100000071296,50.93,4903779,870218.329679,30533.963385,2174947569.349381,963450833.098094,1161830,3741781,804875,356955,2593396,1148385,262144,3479700,1276742,1075,0,895510521567,191413608834,2861050263623,311998288162,2364825504970,803567815317,114562308834,3107597318533,2342493118730,91942706250,76851300000,65451233252,22332386240,4903611,4098736,3741752,3741752,1276720,2,51,9,39,8,52,13,40,3138.349762,2623.189170,12800.00,45.01,24.52,20.49,2394.76,817.10,19207.00,16.72,12.47,4.25,5000.00,3332.00,3.138398402447475,870.2183296789999,30.533963385,61.73,163.8726675743651,27.95064352375952,830.5193178310589,1834.7743583009587,76.30403001440318,23.692544056328803
12,ddr3/11/R70_25,128,100000010113,65.08,5420368,1371898.371968,29237.007696,2404197516.863505,1064801172.316657,1290921,4129078,894362,396559,2861986,1267092,262144,3867056,1420440,2431,0,1686777382058,215787469928,5108393316601,428272296625,4605460027153,1585152400808,130931776178,5464439780850,4580614477813,101624981250,84855693750,72225832376,24845549340,5419999,4525637,4129052,4129052,1420395,2,105,9,69,22,64,14,65,3468.866849,2896.407387,12800.00,49.73,27.10,22.63,2642.64,909.05,19207.00,18.49,13.76,4.73,5000.00,3332.00,3.468998689180162,1371.898371968,29.237007696,68.22,292.463596544575,28.931126419993475,1323.4126818577242,3224.887779676076,76.17707875184858,23.81611359228746
13,ddr3/11/R70_25,256,100000075883,82.79,5517958,2512918.034238,30809.176949,2447482942.776518,1083947977.467756,1314925,4202310,910913,404012,2912871,1289439,262144,3940416,1447238,4925,0,4653883099414,220199991322,8511785421594,474586973153,9132955492857,4550434943164,133831453822,8912865588227,9107641945057,103448156250,86368537500,73506806520,25313547800,5517235,4606322,4202304,4202304,1447150,4,219,9,133,95,64,13,121,3531.191560,2948.043843,12800.00,50.62,27.59,23.03,2689.56,926.18,19207.00,18.83,14.00,4.82,5000.00,3332.00,3.531430920244274,2512.918034238,30.809176949,69.44999999999999,824.7672870856508,29.05386419403594,2120.9473632147983,6293.502363305117,76.15697691066151,23.829920416211937
14,ddr3/11/R70_25,512,100000011966,116.38,5512707,4822954.527360,38843.802713,2445126747.416133,1082889470.421446,1313160,4198135,909743,403417,2909977,1288158,262144,3936481,1445765,9743,0,9451116477665,219997400946,16280481099640,582886065847,12036662292122,9347779696415,133718300946,16789933388067,12011375017306,103336781250,86279100000,73433777420,25287274816,5511295,4601552,4198125,4198125,1445648,6,455,10,262,206,64,14,133,3527.549018,2944.992928,12800.00,50.57,27.56,23.01,2686.96,925.21,19207.00,18.81,13.99,4.82,5000.00,3332.00,3.5280162178375787,4822.95452736,38.843802712999995,69.38,1696.1131088818506,29.059391471833848,3999.3886289872266,8308.644301590706,76.15378433861984,23.82060211072346
15,ddr3/11/R70_25,1024,100000061838,183.28,5502376,14168630.224952,70111.987707,2440301850.966141,1080869731.611775,1309792,4189839,907423,402369,2904204,1285635,262144,3928642,1442863,19618,0,18677697902386,219415759229,58198389145623,630107452970,12037550114661,18574579821136,133311859229,58755207934805,12012313776549,103118081250,86103900000,73288663788,25236338112,5499631,4592208,4189833,4189833,1442736,11,926,10,263,719,64,14,134,3520.237823,2939.011303,12800.00,50.46,27.50,22.96,2681.65,923.35,19207.00,18.77,13.96,4.81,5000.00,3332.00,3.521171582577916,14168.630224952,70.111987707,69.23,3377.422925490092,29.03001328097508,14023.281580627438,8326.065043465333,76.14599583888851,23.80411662161946
16,ddr3/11/R70_25,2048,100000002611,392.35,5577998,27871783.438033,192549.096737,2473548095.415659,1095677411.391863,1326880,4245622,919202,407678,2943003,1302619,262144,3985504,1463931,40188,0,33881424107145,221636296549,119686087620264,697875520540,12039865101776,33776939694645,134386921549,120309698720780,12014260172240,104484412500,87249375000,74264420024,25604929536,5572502,4653300,4245616,4245616,1463808,23,1863,10,518,1486,64,13,133,3567.709347,2978.111922,12800.00,51.14,27.87,23.27,2717.51,936.84,19207.00,19.03,14.15,4.88,5000.00,3332.00,3.569225506807522,27871.783438033,192.549096737,70.17,6061.359815509263,28.879917810800936,28337.395261554506,8207.538264745102,76.11372395615774,23.787746069467936
17,ddr3/11/R70_25,4096,100000965760,767.19,5596868,50850507.314782,583744.669577,2481360996.008045,1099384582.583455,1328320,4258364,920045,408275,2951879,1306485,262144,3999579,1468849,3703698,3629256,71323257049006,221467131191,208928515808628,783682244499,12035285016471,71218506724006,133967649941,209637710750039,12009593886359,104750325000,87499481250,74487303088,25691130112,5586684,4666639,4258348,4258348,1468736,32,3744,10,1031,3023,64,14,133,3577.105294,2986.620116,12800.00,51.28,27.95,23.33,2725.95,939.98,19207.00,19.09,14.19,4.89,5000.00,3332.00,3.5807455785915003,50850.507314782,583.744669577,70.37,12747.903179060424,28.707523753390824,49229.82122410827,8176.822714469448,76.084767409201,23.733273680922974
18,ddr3/11/R70_75,8,100000034387,26.02,4133577,208296.397298,34042.856321,1833422729.540926,812063720.755648,3077772,1055758,2133062,944710,731635,324123,262144,793619,364729,124,0,374579462428,93135498873,254683539389,49655229292,124691116310,297075774928,55626723873,285871449745,118311311626,77503687500,37508775000,18467318936,6379804684,4133530,2000468,1055528,1055528,364727,1,8,8,7,7,8,7,7,2645.462770,1280.299080,12800.00,30.67,20.67,10.00,675.69,233.43,19207.00,4.73,3.52,1.22,5000.00,3332.00,2.6454864502965743,208.296397298,34.042856321,35.400000000000006,71.86975174439281,27.80685513239902,270.8326541266551,324.3832006569297,25.541026573352816,74.45783639690274
19,ddr3/11/R70_75,32,100000019047,69.62,8170718,324751.582437,22261.311267,3624680269.607149,1604571214.377321,6307962,1862400,4372419,1935543,1290916,571484,262144,1600275,744054,930,0,1638893254311,185819728251,587439921098,163209477277,1115122190591,1485698966811,114608297001,718072297575,1102107425419,153194287500,71211431250,32577100800,13014765172,8170362,3797943,1862091,1862091,744041,2,32,10,22,8,28,14,22,5229.049244,2430.683057,12800.00,59.84,40.85,18.99,1191.94,476.19,19207.00,8.68,6.21,2.48,5000.00,3332.00,5.22925148398447,324.751582437,22.261311267,68.52000000000001,181.84004170329297,30.176413127053248,385.62685581692836,1481.2455569236104,22.79359047760552,77.20205250015971
20,ddr3/11/R70_75,64,100000056432,77.11,8827896,479986.076932,21441.763122,3915768670.253424,1734066221.431750,6833468,1993625,4736409,2097059,1381453,612172,262144,1731515,805869,1949,0,3152173018034,194167016022,653637065217,153729863940,2214263517404,2986665024284,117466691022,772494440657,2200167676664,165507993750,76700325000,34872488500,14095840740,8827093,4090684,1993333,1993333,805845,3,51,10,36,8,34,13,34,5649.363852,2618.036283,12800.00,64.59,44.14,20.45,1275.93,515.74,19207.00,9.33,6.64,2.69,5000.00,3332.00,5.649834891685174,479.986076932,21.441763122,73.92,338.35205138135507,28.715660027027265,387.53908185787327,2730.2616218553194,22.58324067252265,77.4076631623209
21,ddr3/11/R70_75,128,100000006208,83.56,8760634,849286.362937,21900.699097,3886043278.754434,1720727573.177232,6778929,1980082,4698685,2080244,1372187,607895,262144,1717988,799548,3805,0,6363965038282,192859273568,642834809337,153140179531,4410472724158,6199733582032,116728161068,761339394524,4396487870158,164231456250,76131112500,34635594344,13984854000,8759011,4060326,1979874,1979874,799500,3,105,10,66,8,39,5,55,5605.812132,2598.608479,12800.00,64.10,43.80,20.30,1267.27,511.68,19207.00,9.26,6.60,2.66,5000.00,3332.00,5.606770851931667,849.286362937,21.900699097,73.36,707.8120557254695,28.74847021347547,384.53931640296304,5499.046741911195,22.602039989343236,77.37943395420925
22,ddr3/11/R70_75,256,100000000290,108.90,8855652,1564199.544038,23189.651412,3928055668.608638,1739497594.955457,6853058,1999179,4750089,2102969,1385268,613911,262144,1737136,808538,7522,0,12750160367358,194672362366,653838643589,153282549831,8895541275620,12584180923608,117757087366,772151554352,8881399955680,165979443750,76915275000,34969639068,14141319940,8852237,4102148,1999029,1999029,808445,4,218,10,130,8,42,5,101,5665.520624,2625.374712,12800.00,64.77,44.26,20.51,1279.52,517.40,19207.00,9.36,6.66,2.69,5000.00,3332.00,5.667553263564095,1564.199544038,23.189651412,74.13,1421.5820163432136,28.706201571956935,386.2633080120399,10985.781290848481,22.57517571828703,77.38626133908605
23,ddr3/11/R70_75,512,100000006726,171.04,9042761,2951426.389732,28184.394134,4011064050.215832,1776184840.533808,6999552,2036364,4851868,2147684,1411000,625364,262144,1774412,826167,15284,0,25410062916488,197801528172,766288802998,165526070430,11986080549520,25240639491488,119350628172,896194794340,11971631317904,169423425000,78450900000,35620079088,14449231616,9035916,4184048,2036230,2036230,826048,7,454,10,259,9,64,5,132,5783.156731,2677.790540,12800.00,66.10,45.18,20.92,1303.36,528.67,19207.00,9.54,6.79,2.75,5000.00,3332.00,5.78724889074964,2951.4263897319997,28.184394133999998,75.63999999999999,2793.3680980974145,28.525157496281114,440.12454110783165,14492.658196501898,22.519272598269488,77.4050314942527
24,ddr3/11/R70_75,1024,100000062104,298.85,9558250,8163699.730803,41732.248552,4239329207.206989,1877594993.938405,7406527,2139304,5133671,2272856,1482274,657030,262144,1877482,874554,32436,0,76508618808810,208383287652,846532190021,178095439629,11991486431244,76329634477560,125655287652,987206924082,11976190866700,178984331250,82728000000,37420705568,15295564544,9545831,4412160,2139167,2139167,874432,11,925,10,259,9,64,5,132,6109.499566,2823.780646,12800.00,69.79,47.73,22.06,1369.25,559.64,19207.00,10.04,7.13,2.91,5000.00,3332.00,6.116924201145394,8163.6997308029995,41.732248551999994,79.83000000000001,7996.122545806646,28.479313454634465,461.4912833275757,13695.965914673752,22.381753982162007,77.48831637590563
25,ddr3/11/R70_75,2048,100000000204,695.46,10034004,15498839.652845,104239.493958,4450296310.921395,1970773115.979623,7773880,2234257,5388823,2385057,1548063,686194,262144,1972717,919093,67978,0,153205910692926,216944450142,926421321739,185727846655,11996315304596,153018258124176,130332312642,1073067544950,11980240576404,187652568750,86612137500,39081623444,16074728192,10008137,4619314,2234081,2234081,918976,23,1866,10,515,9,64,5,133,6405.546867,2956.360954,12800.00,73.14,50.04,23.10,1430.12,588.14,19207.00,10.51,7.45,3.06,5000.00,3332.00,6.421069426901018,15498.839652845001,104.23949395800001,83.65,15289.384839973314,28.214646729362844,480.3172064710277,13036.510829884566,22.266853790371222,77.47535281030385
26,ddr3/11/R70_75,4096,100000000724,1385.99,10299720,27769158.793402,316774.766600,4567443806.931706,2023016945.353357,7962904,2286336,5519770,2443134,1584192,702144,262144,2025388,943702,6034903,5906010,281384466943286,221052035054,972782845949,188906272607,11996027585784,281192293693286,132374472554,1121696529244,11979522414456,192173250000,88677562500,39992589312,16505171328,10249240,4729470,2285954,2285954,943584,32,3745,10,1027,15,64,5,133,6560.170833,3026.860778,12800.00,74.90,51.25,23.65,1463.63,603.89,19207.00,10.76,7.62,3.14,5000.00,3332.00,6.590460752285064,27769.158793402003,316.77476659999996,85.66000000000001,27435.428743329845,27.989282637166532,490.69077034970957,12695.766793900702,22.19804033507707,77.31184925415448
27,ddr3/11/R70_100,8,100000000038,34.97,6324108,146355.884795,25789.497823,2805335038.933973,1242088959.528006,6241965,81920,4326476,1915489,56712,25208,81920,0,0,380,0,681962884862,107927782535,13597046949,3781296180,0,563390041112,70476363785,15945398489,0,118572843750,37451418750,1432944640,0,6323885,1997409,81887,81887,0,1,8,8,7,6,8,6,0,4047.290878,1278.341760,12800.00,41.61,31.62,9.99,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,4.047423998461979,146.35588479499998,25.789497823,41.88,89.08922934430339,35.28389217481247,194.72441888211804,,1.2953605472898313,98.70111326372036
28,ddr3/11/R70_100,32,100000000938,68.32,10474744,262888.798936,19566.523740,4646386516.416894,2057436780.701243,10390782,81920,7201867,3188915,56712,25208,81920,0,0,2096,0,2419034170705,160541337743,16281101140,8634879985,0,2222671008205,99213181493,23483036485,0,196363162500,61328156250,1432944640,0,10472702,3270835,81887,81887,0,2,32,10,20,7,27,12,0,6702.540737,2093.334380,12800.00,68.72,52.36,16.35,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,6.703823297118137,262.888798936,19.56652374,68.99,212.2347230165625,30.332676974839757,286.7736818420506,,0.7820716191250114,99.19843387103303
29,ddr3/11/R70_100,64,100000002006,78.58,11129152,389756.775946,19060.318169,4936480540.974200,2186158036.145670,11042238,81920,7653118,3389120,56712,25208,81920,0,0,3809,0,3989656977022,163885498700,16724247311,7957135897,0,3781079014522,98803498700,23248438568,0,208577962500,65082000000,1432944640,0,11124158,3471040,81893,81893,0,2,51,10,35,7,29,6,0,7119.482737,2221.465555,12800.00,72.98,55.62,17.36,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,7.12263857711987,389.756775946,19.060318169,73.25,339.897996281786,28.465099422651424,283.88798270914486,,0.7360848337770928,99.21904202584348
30,ddr3/11/R70_100,128,100000005288,90.78,11278951,668300.121889,19124.181887,5002870775.448194,2215626122.837690,11186162,81920,7752786,3433376,56712,25208,81920,0,0,6996,0,7184150932114,165724010174,16776201427,7797920463,0,6972874394614,99812210174,23141177250,0,211276537500,65911800000,1432944640,0,11268082,3515296,81899,81899,0,3,105,10,66,8,33,5,0,7211.611779,2249.789321,12800.00,73.92,56.34,17.58,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,7.218496898285883,668.3001218889999,19.124181887,74.19,618.8164405099288,28.393685815931292,282.55750680716494,,0.7263086788833465,99.1773259765026
31,ddr3/11/R70_100,256,100000002796,125.96,11791280,1183417.330710,19355.369529,5230133613.765464,2316229055.238235,11686097,81920,8099425,3586672,56712,25208,81920,0,0,13625,0,13581507885750,172522465734,16883976666,7644086028,0,13360857567000,103736365734,23095118054,0,220650318750,68786100000,1432944640,0,11768017,3668592,81906,81906,0,4,217,10,130,8,32,5,0,7531.608109,2347.898814,12800.00,77.18,58.84,18.34,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,7.546362669003698,1183.41733071,19.355369529,77.45,1135.3533536703765,28.276888172356045,281.97101621370837,,0.6947506971253333,99.10795944121419
32,ddr3/11/R70_100,512,100000003574,198.39,12596783,2127738.079457,21758.512107,5587370040.307395,2474449191.563186,12464319,81920,8638815,3825504,56712,25208,81920,0,0,28269,0,26377791309436,182558958790,16951457939,7638618863,0,26142549328186,109294758790,23157132162,0,235241981250,73264200000,1432944640,0,12546239,3907424,81901,81901,0,6,452,10,258,8,36,5,0,8029.755233,2500.751271,12800.00,82.27,62.73,19.54,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,8.061819231870581,2127.738079457,21.758512106999998,82.53999999999999,2083.6961043214624,27.971051718472324,282.7454141219277,,0.6503247694272418,98.94842992849841
33,ddr3/11/R70_100,1024,100000001160,393.81,13963555,5609829.367448,42786.346623,6193035448.160789,2743308128.177626,13797906,81920,9562322,4235584,56712,25208,81920,0,0,91303,0,77565053355212,201411296360,17013245416,7699204964,0,77304806617712,120458096360,23279505740,0,260246737500,80953200000,1432944640,0,13879826,4317504,81896,81896,0,15,923,10,258,9,36,5,0,8883.253657,2763.202528,12800.00,90.99,69.40,21.59,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,8.936343576338416,5609.829367448,42.786346623,91.25999999999999,5569.580383623829,27.89993856635686,284.2569324509134,,0.586670085089363,98.81370467620889
34,ddr3/11/R70_100,2048,100000008582,857.77,13265988,11811151.537791,198376.058554,5883473415.080311,2606026656.350792,13023506,81920,9026178,3997328,56712,25208,81920,0,0,799307,627359,153857830034660,189607173098,17040591761,7523800683,0,153612103297160,113121273098,23131447804,0,245726737500,76485900000,1432944640,0,13105426,4079248,81881,81881,0,32,1861,10,514,8,36,5,0,8387.795120,2610.718496,12800.00,85.93,65.53,20.40,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,8.489500071431102,11811.151537791,198.376058554,86.2,11721.259827582866,27.730913417865253,282.5007975476606,,0.6175190268527304,98.17215272620479
35,ddr3/11/R70_100,4096,100000050500,1074.40,13757156,13635825.365382,248460.333493,6100979959.005120,2702773035.099617,13406196,81920,9291620,4114576,56712,25208,81920,0,0,11434512,11226516,184044906523904,194944027892,17133591544,7390426346,0,183792004348904,116259727892,23091073250,0,252902175000,78684300000,1432944640,0,13488116,4196496,81883,81883,0,32,3087,10,1027,8,37,5,0,8633.042680,2685.756084,12800.00,88.43,67.45,20.98,52.43,0.00,19207.00,0.27,0.27,0.00,5000.00,3332.00,8.803752994104736,13635.825365382001,248.460333493,88.7,13626.217653295982,27.70400064530027,282.00082129379723,,0.5954719129447976,97.44889132608513
36,ddr4/11/R70_0,8,100000093030,16.25,1875462,432060.377827,62750.738870,831916026.068521,368374697.301019,4341,1871116,3016,1325,1296855,574261,261944,1609177,494217,58,0,143358209761,56769837939,480027921253,50128031122,149700498379,110552715917,24017099967,497426391303,141055689599,32805493844,32752737972,32729561072,8644808780,1875457,1872441,1871115,1871115,494215,1,8,8,6,7,8,7,7,1200.294563,1198.361125,19207.00,12.49,6.25,6.24,1197.51,316.30,19207.00,7.88,6.23,1.65,3332.00,3332.00,1.20029072336954,432.06037782699997,62.75073887,20.37,58.9470811204949,12.826625761238938,265.84490600684614,285.41361472031406,99.768270431499,0.2314629675248019
37,ddr4/11/R70_0,32,100000172674,38.63,3597939,755215.744743,37301.580712,1595538364.920084,707129018.972038,8809,3589103,6086,2723,2486942,1102161,262144,3326985,1023547,444,0,523550768560,144716903214,1865512294676,157818320321,1208779568574,460616091856,81888682822,1960550025321,1190875806894,62934676704,62828220392,62780589676,17903761680,3597912,3591826,3589102,3589102,1023540,1,22,14,17,9,32,12,23,2302.676344,2298.764671,19207.00,23.96,11.99,11.97,2297.03,655.06,19207.00,15.37,11.96,3.41,3332.00,3332.00,2.302667383892122,755.2157447430001,37.301580712,39.33,128.02316784179268,22.79862187700629,546.2508519738363,1163.487315487426,99.75441495811907,0.24483461225996328
38,ddr4/11/R70_0,64,100000095900,62.39,4243073,1019648.023419,33509.910668,1881884915.272366,833661920.518218,10561,4232449,7295,3266,2933138,1299311,262144,3970368,1221002,1003,0,539178780926,171764327316,3414555309366,188095298318,2330784942198,464960050006,97673200536,3528616609776,2309427647498,74218730920,74091126780,74033997908,21357294700,4243010,4235715,4232449,4232449,1220975,2,45,14,36,10,53,14,38,2715.563476,2710.855000,19207.00,28.25,14.14,14.11,2708.78,781.42,19207.00,18.17,14.10,4.07,3332.00,3332.00,2.715546835790584,1019.648023419,33.509910667999996,46.42,109.58259584728765,23.05943637284378,833.705641763433,1891.4618624443578,99.74961543202298,0.24889979503062992
39,ddr4/11/R70_0,128,100000397100,72.13,4687243,1604354.668281,32125.721703,2078940224.528368,920849463.306781,11697,4675418,8078,3619,3240234,1435184,262144,4413401,1357258,2285,0,639487360552,201415314251,6436517451398,248628018316,4525839787798,557500344972,119569599047,6603363058058,4502099522954,81987015580,81845715204,81782411656,23740264844,4687115,4679037,4675418,4675418,1357207,3,90,14,68,20,64,14,61,2999.822328,2994.571789,19207.00,31.21,15.62,15.59,2992.29,868.61,19207.00,20.10,15.58,4.52,3332.00,3332.00,2.9997896878351487,1604.3546682810002,32.125721702999996,51.31,118.94317612689257,25.554317917768124,1412.3577951870827,3317.1797102092755,99.74771950163455,0.24954968197723054
40,ddr4/11/R70_0,256,100000001920,94.03,4711167,2952996.059362,34078.105302,2089548119.880676,925533422.229758,11754,4699155,8119,3635,3256715,1442440,262144,4437267,1364608,4579,0,721298428197,215298603490,12721254808602,264703149322,9020727419755,638895207969,133037400810,12903760338664,8996859305883,82403220228,82261202680,82197619260,23868113872,4710909,4702790,4699155,4699155,1364516,4,192,14,132,86,64,13,107,3015.139782,3009.785542,19207.00,31.37,15.70,15.67,3007.53,873.29,19207.00,20.21,15.66,4.55,3332.00,3332.00,3.015081542110434,2952.996059362,34.078105302000004,51.58,135.6203671030368,28.28903710563304,2745.974614300656,6593.443613620508,99.74503132663308,0.2494923232396559
41,ddr4/11/R70_0,512,100000002536,112.00,4695042,5683224.244005,42831.736005,2082295627.192983,922410216.607677,11714,4682813,8088,3626,3245321,1437492,262144,4421181,1359676,9245,0,878821402068,214862413898,25281086635171,275702450540,12031923616333,796704735784,132887222910,25474877320715,12008142332749,82116666284,81975190988,81911764996,23781283584,4694527,4686439,4682813,4682813,1359552,6,422,14,260,208,64,14,135,3004.820404,2999.320884,19207.00,31.26,15.64,15.62,2997.16,870.11,19207.00,20.13,15.60,4.53,3332.00,3332.00,3.00470584380066,5683.224244005,42.831736004999996,51.39,169.70926693658382,28.3556924372642,5440.079994805473,8832.425926149937,99.73953374644998,0.24949723559448456
42,ddr4/11/R70_0,1024,100000242186,167.39,4667772,16719821.687183,76010.388987,2070018026.706142,917002579.148134,11631,4655103,8029,3602,3226209,1428894,262144,4393983,1351277,18254,0,1415821697798,213587462288,75939352357323,271233923295,12032430326439,1334191186670,132097394428,76129159218942,12008795975655,81630511128,81490067860,81427061676,23634350784,4666734,4658705,4655103,4655103,1351152,10,883,14,260,720,64,14,136,2987.357245,2981.563979,19207.00,31.08,15.55,15.52,2979.42,864.74,19207.00,20.01,15.51,4.50,3332.00,3332.00,2.987020605854276,16719.821687183,76.010388987,51.09,285.89398638748213,28.354960107583544,16353.915094669657,8887.820153213703,99.72858571498351,0.24917669500566864
43,ddr4/11/R70_0,2048,100000221695,349.34,4739402,32805832.765957,204734.669884,2101459661.169004,931068015.868762,11798,4725523,8152,3646,3274994,1450529,262144,4465427,1373116,36869,0,2162213918852,216689468634,151962115407189,272925322255,12032524651601,2079348699920,133966844486,152152381881128,12008508275537,82865218932,82722624148,82658848316,24016376064,4737321,4729169,4725523,4725523,1372992,23,1803,14,517,1488,64,14,135,3033.188796,3026.661450,19207.00,31.55,15.79,15.76,3024.66,878.71,19207.00,20.32,15.75,4.57,3332.00,3332.00,3.032527677037766,32805.832765957,204.734669884,51.870000000000005,438.92923868152485,28.327776927828122,32197.99837629147,8746.23324501308,99.70715714767391,0.24893435922928672
44,ddr4/11/R70_0,4096,100000977347,714.06,4751429,62587930.923076,665846.706283,2106294934.189650,933407197.372759,11794,4735895,8156,3638,3282236,1453659,262144,4477405,1376812,2292077,2221428,5335412921238,217206303086,288336645387256,279116006092,12018051929737,5252366345250,134302391850,288532921118008,11993970903241,83046575988,82903911236,82840275340,24081026496,4747689,4739533,4735895,4735895,1376688,32,3376,14,1028,3024,64,14,136,3040.829161,3033.271474,19207.00,31.62,15.83,15.79,3031.59,881.07,19207.00,20.37,15.78,4.59,3332.00,3332.00,3.039702131562409,62587.930923076,665.846706283,51.99,1106.2995797007766,28.336629758670316,60924.687122076815,8712.192525278784,99.67306677633192,0.24822006179614597
45,ddr4/11/R70_25,8,100000027114,17.39,2263136,362359.937412,53720.078359,1003685487.860717,444720519.418478,500514,1762612,346422,154092,1221832,540780,262094,1500523,541775,56,0,164391972998,59594305456,460210059102,51223290997,151721187646,124805373006,26067319088,480601740995,142244476838,39586599992,33526986368,30831609104,9476710808,2263126,1916704,1762562,1762562,541774,1,8,8,6,7,8,7,8,1448.403447,1226.690227,19207.00,13.93,7.54,6.39,1128.07,346.74,19207.00,7.68,5.87,1.81,3332.00,3332.00,1.448406007279195,362.359937412,53.720078359,21.61,55.14733735814974,13.60007548792093,272.6722469876237,262.5531620897275,77.88360929259223,22.115948842667873
46,ddr4/11/R70_25,32,100000246889,41.99,4347191,627193.947856,32648.269558,1928108519.712157,854075971.380375,1022422,3324698,707995,314427,2304647,1020051,262144,3062581,1121694,488,0,569336236567,148042736908,1811626766889,159613785718,1225549762719,493296413527,84387162408,1913084935191,1205929318667,76039823040,63655574500,58155617416,19620444052,4347120,3639125,3324661,3324661,1121681,1,22,14,19,9,32,13,24,2782.166571,2329.034250,19207.00,26.61,14.49,12.13,2127.81,717.87,19207.00,14.82,11.08,3.74,3332.00,3332.00,2.782184491092532,627.193947856,32.648269558,41.43,113.47660371165277,23.1888606211658,575.4225574249525,1075.108982560104,76.47922532044255,23.519141440990285
47,ddr4/11/R70_25,64,100000009678,55.24,5119834,849760.804493,29493.947622,2270760740.235775,1005912222.647815,1215814,3903852,842285,373529,2705697,1198155,262144,3641769,1336817,1135,0,592994040478,174533712026,3368144329411,187231133867,2358758691585,503440842806,99713763574,3487089284094,2335375473445,89553197672,74819948452,68286179184,23383218140,5119666,4277381,3903821,3903821,1336795,2,45,14,37,12,54,14,39,3276.626883,2737.523575,19207.00,31.31,17.06,14.25,2498.48,855.55,19207.00,17.46,13.01,4.45,3332.00,3332.00,3.27667296288359,849.760804493,29.493947622,48.769999999999996,98.33470441353009,23.31187321727945,893.2503012033595,1746.9959668049328,76.24958152940114,23.747137114211124
48,ddr4/11/R70_25,128,100000001061,70.43,5644689,1338395.231205,28443.487242,2503861093.434034,1108703988.236651,1346797,4297552,932949,413848,2979150,1318402,262144,4035532,1482408,2554,0,711090360024,201764688922,6384112178797,241570453998,4565273809632,612359407316,119352880122,6550509853211,4539344368512,98730952708,82411808800,75172779584,25929441120,5644349,4711400,4297545,4297545,1482360,3,90,14,70,24,64,14,61,3612.464602,3015.295968,19207.00,34.51,18.81,15.70,2750.46,948.71,19207.00,19.26,14.32,4.94,3332.00,3332.00,3.612565081670685,1338.395231205,28.443487242,53.769999999999996,108.4907058929205,25.3327843362907,1524.2446218040766,3062.241539512669,76.13443362424395,23.859543014681588
49,ddr4/11/R70_25,256,100000039034,87.72,5675568,2459382.679725,30413.652024,2517485097.324867,1114807884.845890,1354273,4320568,938123,416150,2995051,1325517,262144,4058675,1490938,5095,0,833940032018,209483207514,12641138322467,251842062470,9062012173733,734675713246,126628536258,12817405009481,9035934225533,99264318772,82854671256,75575375456,26077948200,5674841,4736718,4320567,4320567,1490850,4,192,14,134,86,64,14,106,3632.058102,3031.498337,19207.00,34.69,18.91,15.78,2765.24,954.14,19207.00,19.36,14.40,4.97,3332.00,3332.00,3.632292982170757,2459.3826797250003,30.413652023999997,54.05,129.46190267639219,26.73339140265475,2966.602533760268,6060.92780999631,76.12573754732566,23.86145316204475
50,ddr4/11/R70_25,512,100000076173,119.86,5653362,4724198.375164,38735.517329,2507612169.876582,1110408754.168340,1348314,4303657,933987,414327,2983379,1320278,262144,4042005,1484758,10139,0,1022573477737,207273194581,25146719669221,256730348595,12033230390047,923709201005,124746218453,25328170449572,12007261067167,98864276732,82526976128,75279568244,25969322880,5651971,4717984,4303657,4303657,1484640,7,420,14,263,208,64,14,135,3617.575484,3019.507460,19207.00,34.56,18.83,15.72,2754.49,950.17,19207.00,19.29,14.34,4.95,3332.00,3332.00,3.618020924044922,4724.198375164,38.735517329000004,53.85,163.43134120911094,26.440576833876506,5885.266983305593,8087.658332772255,76.12562224035892,23.849772931575934
51,ddr4/11/R70_25,1024,100000003287,184.01,5650271,13821811.239591,70941.296363,2506003117.627677,1109809883.520549,1346652,4300869,932881,413771,2981417,1319452,262144,4039736,1483944,20251,0,1773356141415,207041279988,75587126791838,256218507055,12033385830072,1674569704083,124572797108,75768114498345,12007430780664,98786437332,82468482880,75230800548,25955049408,5647521,4714640,4300869,4300869,1483824,11,881,14,262,720,64,14,134,3615.065481,3017.369501,19207.00,34.53,18.82,15.71,2752.71,949.65,19207.00,19.28,14.33,4.94,3332.00,3332.00,3.6158130011482257,13821.811239591001,70.941296363,53.81,296.5141172707459,26.422547025435666,17616.931484856897,8092.220358117944,76.11792425531448,23.83340551276213
52,ddr4/11/R70_25,2048,100000042025,387.51,5727928,27175377.040484,197400.989512,2540084052.529677,1125092647.179815,1364230,4358186,944880,419350,3021246,1336940,262144,4098078,1505435,41267,0,2704501353116,207426644802,151423722897043,257187871643,12035241746558,2604404852444,123857985090,151604677379174,12008910829054,100096500672,83568659712,76233389512,26330917504,5722416,4777536,4358186,4358186,1505312,24,1794,14,518,1488,64,14,135,3663.654140,3057.621755,19207.00,34.99,19.07,15.92,2789.55,963.40,19207.00,19.54,14.52,5.02,3332.00,3332.00,3.665176699709492,27175.377040484,197.400989512,54.53,455.12329974682024,25.92507625060282,34786.18796425256,7977.688897088444,76.08660583722421,23.81716390289822
53,ddr4/11/R70_25,4096,100000801721,721.78,5717028,48685290.802615,580553.481758,2535005596.327783,1122911957.379026,1358505,4348825,940908,417597,3014810,1334015,262144,4089781,1502357,4251652,4176969,9381154397096,213675331749,265105432874091,270446546527,12014273398093,9281321780736,130301078125,265299809773718,11987996216013,99832616360,83374253624,76069646900,26277182080,5707330,4766422,4348824,4348824,1502240,32,3633,14,1030,3024,64,14,136,3654.659980,3050.485624,19207.00,34.91,19.03,15.88,2783.86,961.43,19207.00,19.50,14.49,5.01,3332.00,3332.00,3.657917553706809,48685.290802615,580.553481758,54.41,1626.2108167454835,27.337293702697746,61004.95439082335,7980.080557043481,76.06793249919363,23.762433907967566
54,ddr4/11/R70_75,8,100000014620,30.93,4797332,181162.137765,30640.492382,2127752648.922563,942536182.201210,3608919,1188364,2501085,1107834,823506,364858,262144,926224,427222,139,0,337208794420,91917577587,288026313617,48714962395,129164201213,253294720184,51752482171,315954412924,121691268973,83914074236,40165095416,20786863088,7472932240,4797283,2296198,1188092,1188092,427220,1,8,8,7,6,8,7,7,3070.265791,1469.566505,19207.00,23.64,15.99,7.65,760.55,273.42,19207.00,5.38,3.96,1.42,3332.00,3332.00,3.070288831123773,181.16213776499998,30.640492382,29.02,52.799620156659515,22.53833605420787,265.93429879504276,284.84450393942234,24.771352076529205,75.22762652240871
55,ddr4/11/R70_75,32,100000006248,84.91,10777372,254104.068423,19282.408049,4780530261.312469,2116975227.731388,8393509,2383447,5817880,2575629,1651422,732025,262144,2121319,989175,1323,0,1311376909707,231830603954,942640158354,169100966226,1133605627528,1122866395355,145086446562,1070049869656,1116303170840,188510514352,86744157392,41691254924,17302456688,10776956,4959076,2383109,2383109,989164,2,31,14,23,10,31,10,25,6897.264209,3173.808442,19207.00,52.43,35.91,16.52,1525.41,633.06,19207.00,11.24,7.94,3.30,3332.00,3332.00,6.897505489043857,254.104068423,19.282408049,63.67,104.19142430896072,29.256749959468255,449.0142371398035,1128.531942974067,22.115289330274578,77.88085073058627
56,ddr4/11/R70_75,64,100000032620,117.51,13654158,317411.981722,17458.230294,6056172744.476451,2682464404.980111,10693550,2959429,7411324,3282226,2050662,908767,262144,2697317,1259565,3350,0,2039592648557,287168568681,1725342413099,194906730620,2256701293566,1800774739889,177989539421,1868482811651,2234669332426,238817908668,109179029260,51766332068,22031961140,13652979,6241655,2959189,2959189,1259545,3,45,14,40,12,51,11,35,8737.933790,3994.657897,19207.00,66.29,45.49,20.80,1894.04,806.11,19207.00,14.06,9.86,4.20,3332.00,3332.00,8.738637149456562,317.411981722,17.458230294,80.35000000000001,131.89610413148662,28.516401406517982,631.4171929035286,1774.1877681432582,21.6741962411743,78.31716902646065
57,ddr4/11/R70_75,128,100000008204,144.45,14478669,520469.911702,17360.203163,6421864433.150242,2844452886.641085,11351805,3124278,7867422,3484383,2165024,959254,262144,2862196,1337157,6756,0,4836464693235,304011974692,2094416621077,208759561179,4453499104431,4583249049399,188413276480,2248526311480,4430110288851,253215643836,115598698212,54649870776,23388815580,14476083,6608661,3124083,3124083,1337115,4,90,14,68,13,64,8,57,9264.749320,4229.542693,19207.00,70.26,48.24,22.02,1999.56,855.75,19207.00,14.87,10.41,4.46,3332.00,3332.00,9.266317319791327,520.469911702,17.360203162999998,85.13000000000001,316.6083704686551,28.51005316810773,719.7396200677126,3313.1856937144526,21.578489017187973,78.40365022503104
58,ddr4/11/R70_75,256,100000001216,188.73,14737587,946759.147670,18212.065499,6536601520.514925,2895391324.792041,11556261,3175953,8009333,3546928,2200569,975384,262144,2913951,1361394,13200,0,11166456399682,308995721862,2159074484238,210597561638,8943127376886,10908760512394,191399087410,2314118276000,8919315429826,257695887288,117596634452,55553769876,23811947060,14732214,6722881,3175839,3175839,1361305,5,192,14,131,13,64,6,102,9428.719245,4302.643788,19207.00,71.49,49.09,22.40,2032.66,871.24,19207.00,15.12,10.58,4.54,3332.00,3332.00,9.431992845306965,946.75914767,18.212065499,86.61,740.4698650449959,28.46980147499264,728.6635991308124,6552.033107809051,21.550020366291985,78.41352183366246
59,ddr4/11/R70_75,512,100000000760,285.01,14878306,1801701.850443,21757.321911,6599054669.847184,2922946537.785606,11663246,3204063,8083580,3579666,2220095,983968,262144,2942128,1374778,25899,0,23751409636786,311542156504,2352507091622,227903672098,12015270712136,23491350667758,192881168836,2524365293724,11991225229384,260058969028,118660987668,56045469996,24045482752,14867309,6783729,3203948,3203948,1374656,8,422,14,259,57,64,6,133,9515.266488,4341.586527,19207.00,72.14,49.54,22.60,2050.68,879.78,19207.00,15.26,10.68,4.58,3332.00,3332.00,9.52200120763279,1801.701850443,21.757321911,87.4,1580.0674263081505,28.432911874280354,787.8920924197271,8723.073430286559,21.535133099157928,78.39095391639344
60,ddr4/11/R70_75,1024,100000000004,475.12,14885301,5250066.927174,31271.528441,6601965439.735921,2924280319.883029,11661381,3205374,8082298,3579083,2221023,984351,262144,2943547,1375439,51123,0,74941405136780,311560140470,2358207009782,228198880332,12014670434966,74681355858320,192886418626,2530337488106,11990613477462,260049278460,118673721844,56068402008,24056957504,14866755,6784457,3205260,3205260,1375312,11,882,14,259,55,64,6,133,9514.903680,4342.052480,19207.00,72.15,49.54,22.61,2051.53,880.20,19207.00,15.26,10.68,4.58,3332.00,3332.00,9.52624575961895,5250.066927174,31.271528440999997,87.41000000000001,5023.379739446839,28.430634703116255,789.4328348109045,8718.467865809358,21.533820511926496,78.34158677745246
61,ddr4/11/R70_75,2048,100000035938,1039.30,14906235,10440852.347055,76102.760559,6610894264.176820,2928413027.586926,11659921,3209215,8081216,3578705,2223708,985507,262144,2947676,1377319,102187,0,151717021206316,311683568416,2370410542503,228235218605,12015283883526,151456930279404,192949271776,2542510172328,11991193901126,260090926912,118734296640,56135588780,24089982400,14869136,6787920,3209024,3209024,1377200,25,1798,14,515,46,64,6,134,9516.582180,4344.267239,19207.00,72.17,49.55,22.62,2054.10,881.41,19207.00,15.28,10.69,4.59,3332.00,3332.00,9.539307291763746,10440.852347054999,76.102760559,87.45,10185.99401333097,28.425389777133496,792.3001424507887,8706.937192220448,21.529346612340404,78.22177095691836
62,ddr4/11/R70_75,4096,100002166310,1822.54,14913389,18451807.628886,224344.148981,6613489371.318400,2929745812.623487,11636065,3209853,8064756,3571309,2224155,985698,262144,2948863,1377794,9868827,9684406,268988391779780,311365863950,2376957823975,229287387607,12015429478448,268728706982124,192749778246,2550098462906,11991331099888,259684797656,118616085704,56146748676,24098378560,14845918,6781162,3209429,3209429,1377680,32,3623,14,1027,61,64,6,134,9501.847281,4339.849665,19207.00,72.07,49.47,22.60,2054.68,881.70,19207.00,15.29,10.70,4.59,3332.00,3332.00,9.543235183941887,18451.807628886,224.34414898100002,87.35999999999999,18101.184917101386,28.424299293542905,794.5645355937147,8704.003179176587,21.523296951484333,78.02428408459002
63,ddr4/11/R70_100,8,100000055357,48.48,8587880,114735.946529,21622.644482,3809594691.122667,1686640346.326504,8505658,81920,5895571,2610087,56712,25208,81920,0,0,548,0,697121259398,137615452737,13471673181,3203015582,0,546907345022,90526866293,15241744123,0,150213914376,47088586444,1432944640,0,8587578,2692007,81884,81884,0,1,8,8,7,6,8,6,0,5496.051358,1722.883526,19207.00,37.58,28.61,8.97,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,5.496235037449171,114.73594652899999,21.622644482,37.85,63.68586637838981,33.62802039259185,186.13824584778467,,0.953902476513412,99.04258093964982
64,ddr4/11/R70_100,32,100000003924,127.01,18658897,154139.671083,15351.493459,8276312635.237492,3665366256.171028,18573279,81920,12872479,5700800,56712,25208,81920,0,0,3609,0,2380024747175,272904890984,16643107328,6430423125,0,2053708006267,171753552744,21640585813,0,326316740908,101151338240,1432944640,0,18655199,5782720,81893,81893,0,2,32,14,23,9,31,10,0,11939.340332,3700.940655,19207.00,81.43,62.16,19.27,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,11.94167889140852,154.139671083,15.351493458999999,81.7,110.08770296510909,29.701170512146536,264.2544028549449,,0.43903988536942995,99.54114115105519
65,ddr4/11/R70_100,64,100000003056,156.83,20972761,213326.080821,14791.012074,9302137955.726664,4120404354.080443,20881247,81920,14471215,6410032,56712,25208,81920,0,0,6888,0,3928978444576,298856019106,19131640259,6336801255,0,3562290727412,185298794722,24035496874,0,366687717164,113557224384,1432944640,0,20963167,6491952,81898,81898,0,3,48,14,36,11,52,10,0,13416.450150,4154.849153,19207.00,91.48,69.85,21.63,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,13.422542309807106,213.326080821,14.791012074000001,91.75,169.93094256282936,28.54284731649279,293.4808771154363,,0.3906018859414838,99.56365306408632
66,ddr4/11/R70_100,128,100000003222,185.51,21378946,359642.924427,14797.150233,9482389454.477411,4200100984.672746,21276474,81920,14745322,6531152,56712,25208,81920,0,0,12890,0,7132366776828,304101318636,19502846560,6688906530,0,6758765748980,188425463212,24758808450,0,373601027848,115675855424,1432944640,0,21358394,6613072,81904,81904,0,3,90,14,67,13,62,9,0,13669.406920,4232.365944,19207.00,93.20,71.17,22.04,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,13.682490439150158,359.64292442699997,14.797150233,93.47,316.4454101268101,28.49287943817941,302.2905895926939,,0.38318072368955886,99.52068731545512
67,ddr4/11/R70_100,256,100000046130,247.01,22339524,631337.683023,14912.400391,9908677029.127285,4388553495.560272,22213189,81920,15394885,6818304,56712,25208,81920,0,0,25799,0,13521230848656,316874047560,19917883601,6654144299,0,13131244802028,196175329352,25139083260,0,389986046628,120698718208,1432944640,0,22295109,6900224,81912,81912,0,4,191,14,130,15,64,6,0,14268.947018,4416.141323,19207.00,97.28,74.29,22.99,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,14.297230524687556,631.3376830230001,14.912400390999998,97.55,588.9742365479353,28.430284198310083,306.903546000586,,0.36670432190050245,99.4344776549402
68,ddr4/11/R70_100,512,100000001802,357.56,22470715,1198684.428733,16187.829467,9966811980.398048,4414322480.453909,22298304,81920,15454021,6844283,56712,25208,81920,0,0,50582,0,26319885847236,318025181302,20089144266,6692919304,0,25928410969028,196872038426,25349118930,0,391474878208,121153142876,1432944640,0,22380224,6926203,81904,81904,0,7,419,14,259,28,64,6,0,14323.505022,4432.769840,19207.00,97.65,74.57,23.08,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,14.381134460851957,1198.684428733,16.187829467,97.92,1158.5411731816446,28.42423741059856,309.4979357540535,,0.36456338839240315,99.23273024467623
69,ddr4/11/R70_100,1024,100000005018,626.62,22570032,3475707.479925,29668.564153,10010787977.658661,4433679137.517982,22353239,81920,15492183,6861056,56712,25208,81920,0,0,147530,0,77516177854668,318795010380,20049536985,6713181121,0,77123742053440,197348474188,25329773466,0,392435801228,121446536192,1432944640,0,22435159,6942976,81899,81899,0,14,873,14,259,20,64,6,0,14358.671279,4443.504417,19207.00,97.89,74.76,23.13,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,14.444467115176643,3475.707479925,29.668564153,98.16,3437.6285032542005,28.424190748750966,309.2806196168452,,0.3629591663848771,99.0394652519766
70,ddr4/11/R70_100,2048,100000005854,1432.58,22723828,6878994.214762,77249.906399,10078760369.989368,4463785978.689969,22367734,81920,15502502,6865232,56712,25208,81920,0,0,296531,936,154306158145284,318986307956,20386389227,6945256361,0,153913468797516,197466725172,25898700948,0,392689347768,121519582784,1432944640,0,22449654,6947152,81884,81884,0,32,1791,14,514,53,64,6,0,14368.109239,4446.177020,19207.00,97.96,74.81,23.15,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,14.542546348679336,6878.994214762,77.249906399,98.22999999999999,6855.939463366161,28.424126199052505,316.28524434565975,,0.3605026406642402,98.43294888519664
71,ddr4/11/R70_100,4096,100000000000,2079.86,22931039,10232931.366565,152220.124861,10169895680,4504796800,22361425,81920,15498321,6863104,56712,25208,81920,0,0,17084332,16645433,230885864465764,318888590112,22345023290,7417239388,0,230493285475024,197406230304,28329318038,0,392578990740,121482359808,1432944640,0,22443345,6945024,81874,81874,0,32,3088,14,1027,127,64,6,0,14364.403840,4444.815360,19207.00,97.93,74.79,23.14,52.43,0.00,19207.00,0.27,0.27,0.00,3332.00,3332.00,14.67469248,10232.931366565,152.220124861,98.2,10270.0058959582,28.424125,346.0111639592545,,0.3572450424073676,97.51596951189173


==> figures/stats_gapbs.csv <==
Benchmark, insts_dram, insts_nvm, insts_dcache_64MB, uinsts_dram, uinsts_nvm, uinsts_dcache_64MB, cycles_dram, cycles_nvm, cycles_dcache_64MB,  sec_dram, sec_nvm, sec_dcache_64MB, x, x, 64MB_dHits, x, x, 64MB_dMisses, x, x, 64MB_numConf, rdBW_dram, rdBW_nvm, rdBW_dcache, wrBW_dram, wrBW_nvm, wrBW_dcache
bc,282572068.00,125105985.00,107611253.00,0.00,0.00,93120751.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,4261820.00,0.00,0.00,1689964.00,0.00,0.00,7959.00,612.70,0.00,380.91,346.05,0.00,253.98
bfs,486799643.00,314514374.00,194142835.00,0.00,0.00,191123540.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,1317903.00,0.00,0.00,3101083.00,0.00,0.00,1924.00,538.77,0.00,282.82,108.42,0.00,246.05
cc,517416576.00,277930306.00,247312540.00,0.00,0.00,245223482.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,2130406.00,0.00,0.00,2923367.00,0.00,0.00,2783.00,486.05,0.00,323.44,98.12,0.00,238.40
pr,226953833.00,123840370.00,141470568.00,0.00,0.00,130073345.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,3005424.00,0.00,0.00,2687519.00,0.00,0.00,445.00,646.79,0.00,364.35,28.42,0.00,196.11
sssp,328210343.00,170065284.00,167694413.00,0.00,0.00,160003794.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,4100790.00,0.00,0.00,2037657.00,0.00,0.00,10651.00,570.65,0.00,392.86,179.86,0.00,234.99
tc,562949467.00,278430462.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,373.47,0.00,0.00,299.24,0.00,0.00


==> figures/stats_npb.csv <==
Benchmark, insts_dram, insts_nvm, insts_dcache_64MB, uinsts_dram, uinsts_nvm, uinsts_dcache_64MB, cycles_dram, cycles_nvm, cycles_dcache_64MB,  sec_dram, sec_nvm, sec_dcache_64MB, x, x, 64MB_dHits, x, x, 64MB_dMisses, x, x, 64MB_numConf, rdBW_dram, rdBW_nvm, rdBW_dcache, wrBW_dram, wrBW_nvm, wrBW_dcache
bt.C,241545858.00,121313212.00,53060773.00,0.00,0.00,51033574.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,1260859.00,0.00,0.00,2433251.00,0.00,0.00,30.00,760.92,0.00,236.42,386.09,0.00,236.10
cg.C,335554338.00,248692721.00,233785561.00,0.00,0.00,231697247.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,39077.00,0.00,0.00,6215433.00,0.00,0.00,148.00,566.55,0.00,400.29,3.92,0.00,399.96
ep.C,862371302.00,861750141.00,1147712769.00,0.00,0.00,1145421090.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,0.00,0.00,0.00,19559.00,0.00,0.00,0.00,1.26,0.00,1.25,0.00,0.00,1.25
is.C,640606026.00,550281634.00,599183438.00,0.00,0.00,597142085.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,15986.00,0.00,0.00,4668729.00,0.00,0.00,9.00,320.12,0.00,299.82,0.28,0.00,299.03
lu.C,566779265.00,292336350.00,38440497.00,0.00,0.00,13218514.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,1758919.00,0.00,0.00,1908650.00,0.00,0.00,170.00,201.10,0.00,234.72,192.16,0.00,234.50
mg.C,348130415.00,496027138.00,159558764.00,0.00,0.00,124590673.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,1883664.00,0.00,0.00,2849363.00,0.00,0.00,5428.00,594.68,0.00,302.91,119.47,0.00,225.30
sp.C,232702287.00,124346761.00,63514237.00,0.00,0.00,60647421.00,0.00,0.00,0.00,1.00,1.00,1.00,0.00,0.00,1230543.00,0.00,0.00,2731477.00,0.00,0.00,9841.00,766.09,0.00,253.57,407.90,0.00,253.22


==> figures/valid.csv <==
Benchmark,MC-FCFS,UC-FCFS,MC-FRFCFS,UC-FRFCFS
DDR3,10,10,11.5,12
DDR4,10,10,15,19
gmean,0,0,0,0


==> figures/valid2.csv <==
Benchmark,MC-FCFS,UC-FCFS,MC-FRFCFS,UC-FRFCFS
DDR3,8,2,12,5.1
DDR4,7.5,2.5,18,7
gmean,0,0,0,0


==> figures/wo_differentHitRatios_wearLeveling_caseStudy6.csv <==
,dev_pat_rds_hitMiss_wl,orb,wrToRdTurnAround,simTicks,hostSeconds,numPackets,numRetries,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,nvm.avgQLat,dram.avgQLat,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,avgDramRdDevTime,avgDramWrDevTime,avgNvmRdDevTime,avgNvmWrDevTime,missRatio,HitRatio,LitLength,avgDramBW,avgNvmBW,dramAvgQLat,nvmAvgQLat
0,ddr4_L_WO_Miss100_withWL,1,1000000424865,4243387,7.21,1589226,1589225,nan,639237.307226,0,101710356.786829,0,1589225,0,0,0,1589225,262144,1327082,1327081,0,0,70673760088,27798723700,901526350852,27800312925,23213300852,42875036388,0,901527940077,0,27798723700,27798723700,27798723700,23213300852,1589225,1589225,1392617,1392617,1327081,0,1,1,1,1,1,1,1,101.710421,101.710357,19207.00,1.06,0.53,0.53,101.71,84.93,19207.00,0.97,0.53,0.44,611745.79,26978.58,0.10171035678682899,,639.237307226,2.0300000000000002,26.978581628152085,0.0,647.3624406976218,0.0,17.492,17.492,19.96149960829144,17.492,0.9999993707628745,0.0,1.1589998804021775,0.203420778,0.18663999999999997,26.97858,611.74579
1,ddr4_L_WO_Miss100_withWL,2,1000000426800,6017567,10.57,2180625,2180622,nan,468584.557036,0,139559876.435845,0,2180623,0,0,0,2180623,262144,1918481,1918480,1,0,93936910882,44914662300,1866342433165,39720856553,33558052160,55793453366,6771204784,1867919832202,0,38143457516,38143457516,38143457516,33558052160,2180623,2180623,2049551,2049551,1918480,1,1,2,1,1,2,2,1,139.559940,139.559812,19207.00,1.45,0.73,0.73,139.56,122.78,19207.00,1.37,0.73,0.64,899677.51,25586.01,0.139559876435845,,468.58455703600004,2.8200000000000003,25.58601526536224,3.105169845498282,911.380020405445,0.0,17.492,17.492,18.610640826210226,17.492,0.999999082831757,0.0,2.166810667720013,0.279119752,0.26234,25.586009999999998,899.67751
2,ddr4_L_WO_Miss100_withWL,4,1000000086015,4328717,20.60,3998267,2583494,nan,259755.003816,0,255889001.989707,0,3998264,0,0,0,3998264,262144,3736123,3736122,1,0,214317621457,88968248883,3121575482222,82244093731,773966664720,144379987569,19030614995,3133881942065,708614436188,69937633888,69937633888,69937633888,65352228532,3998264,3998264,3545456,3545456,3736121,1,3,4,2,2,4,4,3,255.889066,255.888874,19207.00,2.66,1.33,1.33,255.89,239.11,19207.00,2.58,1.33,1.24,837413.42,36110.67,0.255889001989707,,259.755003816,5.24,36.11066892256239,4.7597194669986775,883.9150569249766,189.66581547760364,17.492,17.492,19.72599120902925,17.492,0.9999992496749217,0.0,3.916282964148249,0.51177794,0.495,36.11067,837.4134200000001
3,ddr4_L_WO_Miss100_withWL,8,1000000482674,4757738,58.53,10069492,4061047,nan,108712.390573,0,644447112.942134,0,10069487,0,0,0,10069487,262144,9807348,9807347,4,0,725366860570,287097508138,5753637440144,253041178383,2310371408550,549231393966,110962041534,5830543151923,2138821294826,176135466604,176135466604,176135466604,171550113724,10069487,10069487,9334595,9334595,9807347,1,7,8,6,5,8,7,6,644.447177,644.446857,19207.00,6.71,3.36,3.36,644.45,627.67,19207.00,6.62,3.36,3.27,651067.06,54544.13,0.644447112942134,,108.712390573,13.33,54.54412861012681,11.019632036269574,624.616617209745,218.08357497965557,17.492,17.492,18.86910643729053,17.492,0.9999995034506209,0.0,7.492034857580917,1.288894034,1.27212,54.544129999999996,651.0670600000001
4,ddr4_L_WO_Miss100_withWL,16,1000000264770,4215310,162.20,25167363,11892949,nan,49204.431381,0,1610710741.532117,0,25167351,0,0,0,25167351,262144,24905219,24905218,12,0,3085368008936,968973926790,10370630830778,838727605926,5973577665042,2645140705244,528746623098,10769131133012,5537935679246,440227303692,440227303692,440227303692,435641985796,25167351,25167351,24681815,24681815,24905213,1,15,14,12,11,16,14,20,1610.710742,1610.710038,19207.00,16.77,8.39,8.39,1610.71,1593.93,19207.00,16.68,8.39,8.30,550495.29,105102.06,1.610710741532117,,49.204431381,33.45,105.10207074411606,21.009228309248755,436.3184446934717,222.36050256811697,17.492,17.492,17.836099318141716,17.492,0.9999995231920007,0.0,15.484211421104835,3.22142078,3.2046400000000004,105.10206,550.4952900000001
5,ddr4_L_WO_Miss100_withWL,32,1000000181210,4520199,183.60,26690905,13211504,nan,46960.364316,0,1708217546.453899,0,26690878,0,0,0,26690878,262144,26428761,26428760,12,0,3435913544976,1063984934019,24332713244227,1201273839371,18466761463210,2969036707000,597108096043,25067110245622,18004469873162,466876837976,466876837976,466876837976,462291590048,26690878,26690878,26678436,26678436,26428744,1,25,14,19,12,32,14,34,1708.217546,1708.215882,19207.00,17.79,8.89,8.89,1708.22,1691.44,19207.00,17.70,8.89,8.81,1067894.18,111237.89,1.708217546453899,,46.960364315999996,35.489999999999995,111.23788085952062,22.371242191545743,939.6019408942113,681.2457630662283,17.492,17.492,17.50015772948609,17.492,0.9999989884194634,0.0,30.045817650377227,3.4164334280000004,3.39966,111.23789,1067.89418
6,ddr4_L_WO_Miss100_withWL,64,1000000761896,4555583,202.27,26919733,13330744,nan,46623.581256,0,1722861535.358688,0,26919674,0,0,0,26919674,262144,26657589,26657588,12,0,3507058559089,1065065730092,56522248454574,1246801374206,45124868519240,3036179621481,594186792484,57298170891172,44658574689624,470878937608,470878937608,470878937608,466293829616,26919674,26919674,26914192,26914192,26657548,1,50,14,36,13,64,14,61,1722.861535,1722.857823,19207.00,17.94,8.97,8.97,1722.86,1706.08,19207.00,17.85,8.97,8.88,2258765.90,112786.64,1.722861535358688,,46.623581255999994,35.790000000000006,112.78664152771687,22.072584998020407,2128.9203440018564,1675.2694092353881,17.492,17.492,17.495562846843033,17.492,0.999997808299213,0.0,62.35302760646979,3.4457193580000003,3.4289399999999994,112.78664,2258.7659
7,ddr4_L_WO_Miss100_withWL,128,1000000260323,3383487,243.47,27197401,12790805,nan,46221.560160,0,1740633146.873157,0,27197278,0,0,0,27197278,262144,26935257,26935256,12,0,3584911696001,1063441673059,120459425954088,1175664352896,98777955121550,3109176909225,587706886283,121159355520208,98306805302830,475734786776,475734786776,475734786776,471149818720,27197278,27197278,27194967,27194967,26935160,1,108,14,67,64,64,14,117,1740.633147,1740.625339,19207.00,18.12,9.06,9.06,1740.63,1723.85,19207.00,18.04,9.06,8.98,4586646.78,114319.40,1.740633146873157,,46.22156016,36.16,114.31941495119474,21.609033311458596,4455.212448693466,3649.7576143163806,17.492,17.492,17.493486451960027,17.492,0.9999954775090458,0.0,126.29431374358826,3.4812584859999998,3.46448,114.31939999999999,4586.64678
8,ddr4_L_WO_Miss100_withWL,256,1000000371389,3386058,312.39,27631534,7548658,nan,45460.408288,0,1768417455.229210,0,27631286,0,0,0,27631286,262144,27369390,27369389,13,0,3629859796010,1027874482437,159881642032291,1158267913175,117738222558555,3146533341298,544548027725,160556583490754,117259479165271,483326454712,483326454712,483326454712,478743393284,27631286,27631286,27623660,27623660,27369277,1,209,14,131,113,64,14,135,1768.417455,1768.401647,19207.00,18.41,9.21,9.21,1768.41,1751.63,19207.00,18.33,9.21,9.12,5942048.21,113875.64,1.7684174552292098,,45.460408287999996,36.739999999999995,113.87574727061202,19.707661370701313,5812.284957560078,4284.346976548595,17.492,17.492,17.496828976029967,17.492,0.9999910247473051,0.0,165.7435221767474,3.536819102,3.52004,113.87564,5942.04821
9,ddr4_L_WO_Miss100_withWL,512,1000000147951,3351314,413.86,27132657,12461746,nan,46309.996276,0,1736489727.084609,0,27132150,0,0,0,27132150,262144,26870513,26870512,12,0,4542168849429,1079386998034,259513283345021,891650652702,114058090220992,4067573281629,604791430234,259930338429923,113588073184192,474595567800,474595567800,474595567800,470017036800,27132150,27132150,27119558,27119558,26870400,1,439,14,260,208,64,14,138,1736.489727,1736.457343,19207.00,18.08,9.04,9.04,1736.47,1719.71,19207.00,17.99,9.04,8.95,9747571.22,149916.31,1.7364897270846091,,46.309996276,36.06999999999999,149.91710135868334,22.290582583171624,9584.60821632576,4227.256504711206,17.492,17.492,17.50012178664564,17.492,0.9999813140305426,0.0,266.15232372168833,3.47294707,3.4561800000000003,149.91631,9747.57122
10,ddr4_L_WO_Miss100_withWL,1024,1000000003393,3351654,670.87,27129649,12437625,nan,46325.323197,0,1736297466.108742,0,27128630,0,0,0,27128630,262144,26867505,26867504,12,0,6322004114206,1078869965298,769691500082769,874066793602,114056150907147,5847470118246,604335969338,770091032880411,113586186486283,474533995960,474533995960,474533995960,469964420864,27128630,27128630,27116695,27116695,26867392,1,900,14,260,720,64,14,139,1736.297466,1736.232314,19207.00,18.08,9.04,9.04,1736.25,1719.51,19207.00,17.99,9.04,8.95,28619687.00,215542.13,1.736297466108742,,46.325323196999996,36.06999999999999,215.54608980424004,22.276685897444878,28399.147937475824,4227.659554238945,17.492,17.492,17.499698837192366,17.492,0.9999624396172615,0.0,778.3347968691155,3.47252978,3.45576,215.54213000000001,28619.687
11,ddr4_L_WO_Miss100_noWL,1,1000000540726,4267570,7.15,1597287,1597286,nan,636061.840996,0,102226248.723609,0,1597286,0,0,0,1597286,262144,1335143,1335142,0,0,71032211864,27939726712,901027003864,27941323998,23354303864,43092485152,0,901028601150,0,27939726712,27939726712,27939726712,23354303864,1597286,1597286,1400678,1400678,1335142,0,1,1,1,1,1,1,1,102.226313,102.226249,19207.00,1.06,0.53,0.53,102.23,85.45,19207.00,0.98,0.53,0.44,608570.30,26978.56,0.102226248723609,,636.061840996,2.04,26.978565611919215,0.0,643.2803264918847,0.0,17.492,17.492,19.947287465070488,17.492,0.9999993739384344,0.0,1.1583354948207254,0.204452562,0.18768,26.97856,608.5703000000001
12,ddr4_L_WO_Miss100_noWL,2,1000000514755,6060467,10.54,2194925,2194922,nan,465596.898372,0,140475063.689759,0,2194923,0,0,0,2194923,262144,1932781,1932780,1,0,94530677220,45189464620,1865495468557,39974218238,33808187760,56137084104,6795871504,1867076093679,0,38393593116,38393593116,38393593116,33808187760,2194923,2194923,2063851,2063851,1932780,1,1,2,1,1,2,2,1,140.475128,140.475000,19207.00,1.46,0.73,0.73,140.47,123.70,19207.00,1.38,0.73,0.64,893702.19,25575.88,0.14047506368975898,,465.596898372,2.84,25.575878563393793,3.0961776353885764,904.6564377365421,0.0,17.492,17.492,18.60288999351213,17.492,0.9999990888071346,0.0,2.1662031470907226,0.280950128,0.26417,25.57588,893.70219
13,ddr4_L_WO_Miss100_noWL,4,1000000218404,4380095,20.52,4045952,2612246,nan,256806.671894,0,258940807.446292,0,4045949,0,0,0,4045949,262144,3783808,3783807,1,0,216838708224,89927347714,3119293422783,83227966904,774278485522,146066968316,19155607806,3131749649779,708092133478,70771739908,70771739908,70771739908,66186352044,4045949,4045949,3587762,3587762,3783807,1,3,4,2,2,4,4,3,258.940871,258.940679,19207.00,2.70,1.35,1.35,258.94,242.16,19207.00,2.61,1.35,1.26,827640.23,36102.02,0.258940807446292,,256.806671894,5.3100000000000005,36.10202904584314,4.734515389590921,872.8978259368932,187.13748705417586,17.492,17.492,19.725873652711634,17.492,0.9999992585181435,0.0,3.918277101789959,0.51788155,0.5011,36.102019999999996,827.64023
14,ddr4_L_WO_Miss100_noWL,8,1000000073563,4994629,62.35,10795184,4336285,nan,102033.943856,0,690891661.175937,0,10795178,0,0,0,10795178,262144,10533040,10533039,5,0,769934224694,303097067498,5720634520757,269502248777,2244070109565,581104971118,114267813922,5801307515958,2059826191377,188829253576,188829253576,188829253576,184243918188,10795178,10795178,9875264,9875264,10533039,1,7,8,5,5,8,7,6,690.891725,690.891341,19207.00,7.19,3.60,3.60,690.89,674.11,19207.00,7.11,3.60,3.51,608720.25,53830.05,0.690891661175937,,102.033943856,14.3,53.83004996471573,10.585079182761044,587.4584736122497,195.55858393546248,17.492,17.492,19.12143853328883,17.492,0.9999994441965973,0.0,7.621172384286355,1.381783066,1.365,53.83005,608.72025
15,ddr4_L_WO_Miss100_noWL,16,1000000045146,3741952,184.47,29836467,14992013,nan,43018.854021,0,1909533737.792190,0,29836455,0,0,0,29836455,262144,29574323,29574322,14,0,3583010965193,1171499336229,10917963693707,782290981478,6472139964435,3061111694333,649600065369,11178355404325,5954826046455,521899270860,521899270860,521899270860,517313917980,29836455,29836455,29830949,29830949,29574315,1,15,12,11,8,16,13,17,1909.533738,1909.533034,19207.00,19.88,9.94,9.94,1909.53,1892.76,19207.00,19.80,9.94,9.85,494742.87,102596.37,1.9095337377921902,,43.018854020999996,39.68,102.59636053723541,21.77202571046058,374.7234258060312,201.35127547180718,17.492,17.492,17.495228558099175,17.492,0.999999597807609,0.0,16.45692985683482,3.819066772,3.80229,102.59637,494.74287
16,ddr4_L_WO_Miss100_noWL,32,1000000123089,4432561,199.23,29877851,15151652,nan,42978.183613,0,1912182164.631409,0,29877824,0,0,0,29877824,262144,29615707,29615706,14,0,3793087936286,1208978416299,24614678685130,1180446948407,18648012337526,3270465038878,686355518891,25272502736129,18129974758014,522622897408,522622897408,522622897408,518037579512,29877824,29877824,29877824,29877824,29615686,1,25,11,16,9,32,12,32,1912.182165,1912.180501,19207.00,19.91,9.96,9.96,1912.18,1895.40,19207.00,19.82,9.96,9.87,972816.24,109461.28,1.912182164631409,,42.978183613,39.730000000000004,109.46128603200823,22.97207182460811,845.8615572582863,612.1747359832895,17.492,17.492,17.492,17.492,0.9999990963205486,0.0,30.79721499536739,3.824362666,3.8075799999999997,109.46128,972.81624
17,ddr4_L_WO_Miss100_noWL,64,1000000211605,5196944,222.26,29883359,15107665,nan,42954.342329,0,1912534507.298136,0,29883300,0,0,0,29883300,262144,29621215,29621214,14,0,3933983223253,1197713297921,56227787416249,1284046841009,45229454935784,3411264539653,674994614321,56989115573658,44711321430144,522718683600,522718683600,522718683600,518133505640,29883300,29883300,29883300,29883300,29621170,1,50,11,36,10,64,14,58,1912.534507,1912.530795,19207.00,19.91,9.96,9.96,1912.53,1895.75,19207.00,19.83,9.96,9.87,2038703.08,114152.89,1.912534507298136,,42.954342329,39.739999999999995,114.15287266309277,22.58768657815569,1907.0556321978497,1509.4380617019517,17.492,17.492,17.492,17.492,0.999998025657022,0.0,62.64363910651188,3.825065302,3.80828,114.15289,2038.70308
18,ddr4_L_WO_Miss100_noWL,128,1000000005950,3721094,270.33,29899696,17886227,nan,43043.153413,0,1913580468.614196,0,29899568,0,0,0,29899568,262144,29637552,29637546,14,0,4329211331343,1252350755141,119266262186323,1737639674954,99512227052052,3806208087887,729347511685,120480898617821,98993808846620,523003243456,523003243456,523003243456,518418205432,29899568,29899568,29897257,29897257,29637446,1,108,14,67,64,64,14,111,1913.580149,1913.572341,19207.00,19.93,9.96,9.96,1913.57,1896.80,19207.00,19.84,9.96,9.88,4174315.89,127299.64,1.9135804686141962,,43.043153413,39.769999999999996,127.29976860826217,24.393245804922667,4029.8311854435674,3340.159906039812,17.492,17.492,17.49335209768575,17.492,0.9999957190200195,0.0,126.595354279722,3.82715249,3.81037,127.29964,4174.31589
19,ddr4_L_WO_Miss100_noWL,256,1000000485077,3629704,347.94,29918177,10917767,nan,42790.502276,0,1914762335.192831,0,29917927,0,0,0,29917927,262144,29656033,29656032,14,0,4024178957972,1159820697544,159684250971226,1265185222179,118284469166477,3500854578888,636496318460,160426111814321,117765728023741,523324379084,523324379084,523324379084,518741142736,29917927,29917927,29910301,29910301,29655908,1,209,14,131,113,64,14,134,1914.762335,1914.746399,19207.00,19.94,9.97,9.97,1914.75,1897.98,19207.00,19.85,9.97,9.88,5496719.08,117015.19,1.9147623351928311,,42.790502276,39.790000000000006,117.01527912973383,21.27474669150707,5363.5739678554555,3971.0713974342316,17.492,17.492,17.4964598010565,17.492,0.9999916438758952,0.0,166.1757743157252,3.829508734,3.81273,117.01519,5496.71908
20,ddr4_L_WO_Miss100_noWL,512,1000000225655,3695039,452.82,29857825,13201058,nan,42929.957429,0,1910900304.795792,0,29857320,0,0,0,29857320,262144,29595681,29595680,14,0,4979681075725,1180479742919,259068779298190,1107715776188,114440672292532,4457416834285,658215501479,259654230832938,113922986617076,522264241440,522264241440,522264241440,517685675456,29857320,29857320,29844728,29844728,29595568,1,439,14,259,208,64,14,138,1910.900305,1910.868049,19207.00,19.90,9.95,9.95,1910.88,1894.12,19207.00,19.81,9.95,9.86,8863296.27,149289.99,1.9109003047957922,,42.929957429000005,39.709999999999994,149.29058717543973,22.045364469383053,8700.170791737088,3849.325906401796,17.492,17.492,17.499380173275494,17.492,0.9999830865108226,0.0,266.4508663608789,3.821768354,3.805,149.28999,8863.296269999999
21,ddr4_L_WO_Miss100_noWL,1024,1000000049577,3701058,737.34,29869137,13033148,nan,42917.566225,0,1911624609.227387,0,29868121,0,0,0,29868121,262144,29606993,29606992,14,0,6685580434235,1177187944886,770195415882189,991344166864,114380839100321,6163127261703,654734772354,770664306876521,113862955555361,522453172532,522453172532,522453172532,517883544960,29868121,29868121,29856186,29856186,29606880,1,900,14,259,720,64,14,139,1911.624609,1911.559649,19207.00,19.91,9.95,9.95,1911.58,1894.84,19207.00,19.82,9.95,9.87,26026094.20,206341.10,1.911624609227387,,42.917566225,39.730000000000004,206.34465963570324,21.92085576303913,25812.55043348541,3845.8275764065984,17.492,17.492,17.49899242093414,17.492,0.9999659849563113,0.0,779.3842561269644,3.8231842580000004,3.80642,206.3411,26026.0942
22,ddr4_L_WO_Miss25_withWL,1,1000000339933,4447056,12.18,1936037,1936031,nan,526519.492890,0,123906261.880173,418541,1517491,0,418541,0,1517491,261979,1255512,1255512,1,0,90536352966,33865071744,882918515904,26545470063,21961415904,56671281222,0,882920033395,0,33865071744,33865071744,26543952572,21961415904,1936032,1936032,1517474,1517474,1255512,1,1,1,1,1,1,1,1,123.906070,123.906006,19207.00,1.29,0.65,0.65,97.12,80.35,19207.00,0.92,0.51,0.42,628593.71,29271.87,0.123906261880173,,526.51949289,2.21,29.27187217050131,0.0,581.8353615251398,0.0,17.492,17.492,17.49219595986488,17.492,0.7838130159702527,0.21618440143447673,1.284720972097476,0.247812076,0.17747,29.27187,628.59371
23,ddr4_L_WO_Miss25_withWL,2,1000000686948,8160027,24.34,3589663,3589636,nan,288579.464529,0,229738210.181796,831686,2757967,0,831686,0,2757967,262144,2495824,2495824,17,0,173854613341,74140227065,1775642797802,50219089824,46309855667,111064403065,11350016789,1777619528862,2652902259,62790210276,62790210276,48242358764,43656953408,3589653,3589653,2757951,2757951,2495824,1,2,2,1,1,2,2,1,229.737762,229.737634,19207.00,2.39,1.20,1.20,176.51,159.73,19207.00,1.75,0.92,0.83,692961.82,30940.16,0.22973821018179602,,288.579464529,4.140000000000001,30.94015022204096,3.161870183273982,644.5435502160843,1.0629364326170434,17.492,17.492,17.49210147823511,17.492,0.7683080556587066,0.23168915856446692,2.6244778808326865,0.45947539600000004,0.33624,30.94016,692.96182
24,ddr4_L_WO_Miss25_withWL,4,1000000258636,8622082,73.89,9566895,5825340,nan,114140.367396,0,612281057.642076,2327851,7239007,0,2327851,0,7239007,262144,6976866,6976865,103,0,521960733191,219004102606,2878563136070,149616328492,810250165037,354617253055,51660622470,2901554754118,688210842457,167343480136,167343480136,126624710444,122039322580,9566858,9566858,7238774,7238774,6976865,1,4,4,3,3,4,4,4,612.278882,612.278754,19207.00,6.38,3.19,3.19,463.30,446.52,19207.00,4.74,2.41,2.32,455399.89,37067.27,0.612281057642076,,114.140367396,11.120000000000001,37.0672642005348,5.399957067409175,400.8351074530024,98.64184593753784,17.492,17.492,17.492563028490736,17.492,0.7566725672226987,0.2433235652737905,4.743062878077526,1.224557636,0.90982,37.06726999999999,455.39989
25,ddr4_L_WO_Miss25_withWL,8,1000000232045,6161995,127.86,15015705,5834667,nan,75995.670123,0,961004833.003633,3688958,11326652,0,3688958,0,11326652,262144,11064513,11064512,269,0,1084211824624,430868939002,5335492749110,275912222964,1948727425366,821558774504,168215888882,5413279175290,1755187016446,262653050120,262653050120,198125796784,193540408920,15015610,15015610,11326312,11326312,11064510,1,8,8,6,7,8,7,9,960.999073,960.998817,19207.00,10.01,5.00,5.00,724.91,708.13,19207.00,7.46,3.77,3.69,550160.25,54713.65,0.961004833003633,,75.995670123,17.47,54.71364629901815,11.20273427999262,477.93837705424323,158.63215058289975,17.492,17.492,17.492525085305793,17.492,0.7543203599165007,0.2456733133742305,8.954331949434248,1.92199789,1.4330399999999999,54.71365,550.16025
26,ddr4_L_WO_Miss25_withWL,16,1000000450998,3573829,189.57,19630425,6630349,nan,60306.362291,0,1256346569.390210,4840832,14789299,0,4840832,0,14789299,262144,14527165,14527164,779,0,2164425766361,709219232872,10232332007735,453262166451,4556330481977,1821055514909,365848981420,10426899756078,4302221416749,343370251452,343370251452,258694418108,254109065228,19630131,19630131,14788990,14788990,14527159,1,14,14,11,10,16,10,17,1256.328393,1256.327817,19207.00,13.08,6.54,6.54,946.51,929.74,19207.00,9.77,4.93,4.84,815377.11,92768.38,1.2563465693902098,,60.306362291,22.85,92.76838320177282,18.637113599496608,705.0447499172019,296.1502257082062,17.492,17.492,17.492365476479463,17.492,0.7533865924960871,0.2465984307522634,17.05739012942162,2.5126562100000003,1.87625,92.76838000000001,815.37711
27,ddr4_L_WO_Miss25_withWL,32,1000000546726,2720493,264.72,24428361,11134319,nan,50519.841785,0,1563414185.240816,6039379,18388229,0,6039379,0,18388229,262144,18126112,18126111,2158,0,3356418759072,963649433209,23564623232488,740710231892,16886088561318,2929131039936,536361714073,23983686562712,16569026942562,427287719136,427287719136,321646901668,317061618756,24427608,24427608,18388056,18388056,18126093,2,22,14,17,8,32,11,30,1563.367785,1563.366057,19207.00,16.28,8.14,8.14,1176.85,1160.07,19207.00,12.17,6.13,6.04,1441924.95,119910.68,1.563414185240816,,50.519841785,28.450000000000003,119.91067811207712,21.95719343756458,1304.3078921834913,914.0980873573803,17.492,17.492,17.49216456965326,17.492,0.7527410046052619,0.24722817056780846,36.6095888038606,3.1267338419999997,2.33692,119.91068,1441.9249499999999
28,ddr4_L_WO_Miss25_withWL,64,1000000189075,3163947,348.35,27935028,16556073,nan,46104.954387,0,1787841389.963889,6915189,21018065,0,6915189,0,21018065,262144,20755979,20755979,5077,0,3925107306752,1150256931815,55070314790222,957597383749,43875353283235,3436498827784,661648452847,55660264180991,43512290450723,488608478968,488608478968,367647992980,363062832512,27933254,27933254,21017959,21017959,20755936,3,45,14,35,14,64,14,61,1787.731630,1787.727918,19207.00,18.62,9.31,9.31,1345.16,1328.38,19207.00,13.92,7.00,6.92,2789691.31,123025.37,1.787841389963889,,46.104954387,32.54,123.02536710488509,23.68676606194896,2648.224034550215,2096.3781373542006,17.492,17.492,17.492088217509608,17.492,0.7523910482566905,0.24754544724279495,79.54252321016024,3.575459548,2.67354,123.02537,2789.69131
29,ddr4_L_WO_Miss25_withWL,128,1000000126656,3098530,412.04,28440483,22160001,nan,46651.065888,0,1820190617.461937,7039661,21397182,0,7039661,0,21397182,262144,21135164,21135163,10437,0,4104560839478,1251187459008,118769373620826,1052981815486,97837836159094,3607143581722,753770201252,119448075928768,97468141619606,497417257756,497417257756,374279507544,369694539488,28436843,28436843,21397182,21397182,21135064,3,90,14,68,64,64,14,116,1819.965721,1819.957721,19207.00,18.95,9.48,9.48,1369.42,1352.64,19207.00,14.17,7.13,7.04,5729121.47,126847.49,1.8201906174619369,,46.651065888,33.12,126.84754006350143,26.506817274055354,5582.420896768929,4611.679511337463,17.492,17.492,17.492,17.492,0.7523494590439973,0.2475225543813725,164.6206347537018,3.639923442,2.7220600000000004,126.84749000000001,5729.12147
30,ddr4_L_WO_Miss25_withWL,256,1000000230629,3081353,497.25,28384558,21563232,nan,49886.450507,0,1816611229.036769,7022024,21355271,0,7022024,0,21355271,262144,21093377,21093376,21023,0,3276277612023,1156711876431,159756814063456,790196073557,117212089503773,2779901967883,660336232291,160173463736681,116843126129885,496375644140,496375644140,373546400332,368963373888,28377295,28377295,21355271,21355271,21093264,4,191,14,132,113,64,14,134,1816.162589,1816.146461,19207.00,18.91,9.46,9.46,1366.74,1349.97,19207.00,14.14,7.12,7.03,7622838.57,97962.16,1.8166112290367689,,49.886450507,33.05,97.962190120059,23.26987939798349,7500.418221650336,5539.35730998697,17.492,17.492,17.492,17.492,0.7523552418889172,0.24738887954499766,217.82662489973077,3.63230905,2.71671,97.96216,7622.83857
31,ddr4_L_WO_Miss25_withWL,512,1000000431795,3055880,642.74,28094044,20665921,nan,63082.964193,0,1798017975.624828,6942744,21136942,0,6942744,0,21136942,262144,20875292,20875291,41006,0,3437648927411,1151518918617,259268761450289,794914502907,120903195154438,2946479059899,660349051105,259693948563732,120538046715782,491169867512,491169867512,369727389464,365148438656,28079686,28079686,21136942,21136942,20875168,7,421,14,262,208,64,14,140,1797.131512,1797.099128,19207.00,18.71,9.36,9.36,1352.78,1336.01,19207.00,14.00,7.04,6.96,12433165.28,104932.65,1.798017975624828,,63.082964193,32.71,104.93276384568544,23.516967073812722,12286.2592215909,5774.231216523958,17.492,17.492,17.492,17.492,0.75236381063545,0.24712512018561655,350.2534789070791,3.5942306399999997,2.68879,104.93265,12433.16528
32,ddr4_L_WO_Miss25_withWL,1024,1000000000000,3108250,950.99,28582829,20959687,nan,113466.129133,0,1829300672,7050867,21502961,0,7050867,0,21502961,262144,21241823,21241819,83635,0,3685817625148,1170840909748,771009878789419,814462744720,120918264007486,3186354065772,671377350372,771448211740327,120546704261054,499463559376,499463559376,376129793812,371559746432,28553828,28553828,21502961,21502961,21241696,11,880,14,262,720,64,14,140,1827.510272,1827.444992,19207.00,19.03,9.51,9.51,1376.20,1359.47,19207.00,14.24,7.17,7.08,36099724.66,111590.82,1.829300672,,113.466129133,33.27,111.59113467280115,23.512691551269413,35876.37124674723,5675.003740805537,17.492,17.492,17.492,17.492,0.752303454637048,0.24668191521560023,1030.8095301993985,3.6549552640000003,2.7356700000000003,111.59082000000001,36099.72466
33,ddr4_L_WO_Miss25_noWL,1,1000000239806,4471986,12.38,1946045,1946039,nan,523863.115536,0,124546786.132933,421080,1524960,0,421080,0,1524960,261987,1262974,1262973,1,0,91004239810,34040131680,882319873716,26676125280,22091923716,56964108130,0,882321398676,0,34040131680,34040131680,26674600320,22091923716,1946040,1946040,1524943,1524943,1262973,1,1,1,1,1,1,1,1,124.546594,124.546530,19207.00,1.30,0.65,0.65,97.60,80.83,19207.00,0.93,0.51,0.42,625351.52,29271.81,0.124546786132933,,523.863115536,2.23,29.271807429446465,0.0,578.5930350681961,0.0,17.492,17.492,17.492195000075412,17.492,0.7836201115595991,0.21637731912674169,1.2850524058129273,0.249093124,0.17843,29.271810000000002,625.35152
34,ddr4_L_WO_Miss25_noWL,2,1000000314584,8237229,29.07,3622722,3622695,nan,286037.206219,0,231854071.062419,840024,2782688,0,840024,0,2782688,262144,2520546,2520545,17,0,175469554173,74848882570,1773572243623,50670367805,46776604294,112101075869,11480404266,1775567832932,2687231154,63368478304,63368478304,48674778496,44089373140,3622712,3622712,2782672,2782672,2520545,1,2,2,1,1,2,2,1,231.853623,231.853495,19207.00,2.41,1.21,1.21,178.09,161.31,19207.00,1.77,0.93,0.84,686502.20,30943.96,0.231854071062419,,286.037206219,4.18,30.943965700005965,3.1690082639746135,638.0801736359873,1.0661309970661106,17.492,17.492,17.49210057671188,17.492,0.7681207666500494,0.23187647299461564,2.625273677554776,0.46370711800000003,0.3394,30.94396,686.5021999999999
35,ddr4_L_WO_Miss25_noWL,4,1000000201660,8842682,110.96,9808123,5972627,nan,111569.817265,0,627719681.414049,2388186,7419900,0,2388186,0,7419900,262144,7157759,7157758,106,0,535106922450,224523641359,2874424649810,153386466997,816671869450,363543882138,52960601047,2898022226007,691468384006,171563040312,171563040312,129788890800,125203485444,9808086,9808086,7419659,7419659,7157757,1,4,4,3,3,4,4,4,627.717569,627.717377,19207.00,6.54,3.27,3.27,474.87,458.10,19207.00,4.86,2.47,2.39,445149.85,37065.73,0.627719681414049,,111.56981726500001,11.4,37.06573149317818,5.3996876706627575,390.58698331109287,96.60405962454439,17.492,17.492,17.49256816249911,17.492,0.7565056025500496,0.24349062506659022,4.762126418215947,1.255434946,0.9329700000000001,37.06573,445.14984999999996
36,ddr4_L_WO_Miss25_noWL,8,1000000150189,6435759,135.40,15671527,6093327,nan,73208.397942,0,1002977513.363810,3852634,11818788,0,3852634,0,11818788,262144,11556649,11556649,271,0,1131998551077,449876693744,5342430696713,288183845100,1977744582462,857874037453,175752180120,5423880302117,1775595678154,274124513624,274124513624,206734239696,202148904308,15671422,15671422,11818444,11818444,11556649,1,8,8,6,7,8,7,9,1002.971241,1002.970857,19207.00,10.44,5.22,5.22,756.40,739.63,19207.00,7.79,3.94,3.85,531183.23,54741.31,1.00297751336381,,73.20839794199999,18.23,54.74130155215015,11.214820207126067,458.93353660744174,153.6427798537448,17.492,17.492,17.49250914045876,17.492,0.7541567583044078,0.245836541646516,9.048207546667829,2.005942098,1.49603,54.74131,531.18323
37,ddr4_L_WO_Miss25_noWL,16,1000000113242,3786815,217.96,20783624,7037141,nan,57469.820162,0,1330151721.370959,5129212,15654104,0,5129212,0,15654104,262144,15391971,15391970,839,0,2292585632382,751250700283,10275776326420,480753070390,4616651410727,1929043868910,387708936811,10482707809642,4347415141455,363541763472,363541763472,273821587168,269236269272,20783316,20783316,15653789,15653789,15391966,1,14,14,11,9,16,10,18,1330.132713,1330.132073,19207.00,13.85,6.93,6.93,1001.86,985.09,19207.00,10.34,5.22,5.13,780029.99,92816.95,1.330151721370959,,57.469820162000005,24.189999999999998,92.81694359600749,18.65481604624594,669.6594549499805,282.44703382628313,17.492,17.492,17.4923519901795,17.492,0.7531941493937727,0.2467910312465237,17.32538343183521,2.660264786,1.98695,92.81694999999999,780.02999
38,ddr4_L_WO_Miss25_noWL,32,1000000091213,2904528,281.34,26050663,12053046,nan,47934.946697,0,1667242215.925836,6444907,19604962,0,6444907,0,19604962,262144,19342844,19342844,2298,0,3584495729251,1029565001518,23576979677926,797604912856,16945261469819,3128831420703,573900692970,24031654595478,16606916774919,455664308548,455664308548,342929995304,338344694900,26049869,26049869,19604760,19604760,19342825,2,22,14,17,8,32,10,30,1667.193128,1667.191464,19207.00,17.36,8.68,8.68,1254.72,1237.94,19207.00,12.98,6.53,6.45,1363562.95,120109.30,1.667242215925836,,47.934946697,30.34,120.10929577814767,22.030847562803483,1225.8071302825435,858.5569468223489,17.492,17.492,17.49218023092351,17.492,0.7525705583769595,0.24739896255231586,37.00296791808234,3.3343845919999997,2.49266,120.1093,1363.56295
39,ddr4_L_WO_Miss25_noWL,64,1000000000670,3353611,389.70,29485558,18321501,nan,43962.246893,0,1887075326.735659,7303346,22180339,0,7303346,0,22180339,262144,21918257,21918253,5351,0,4167105810264,1224810188547,54930660947050,1040307952212,43905663410738,3651377192244,709081570527,55582990409474,43522270098910,515728618020,515728618020,387978489788,383393311828,29483685,29483685,22180235,22180235,21918209,3,45,14,35,12,64,14,61,1886.959551,1886.955839,19207.00,19.65,9.82,9.82,1419.54,1402.77,19207.00,14.69,7.39,7.30,2647872.87,123843.99,1.8870753267356588,,43.962246893,34.339999999999996,123.84399006582794,24.04996426081068,2505.9694096782114,1985.6672640958027,17.492,17.492,17.492082017525966,17.492,0.7522441664492155,0.24769231092726818,79.79791241187935,3.77391539,2.82231,123.84399,2647.87287
40,ddr4_L_WO_Miss25_noWL,128,1000000114408,3259165,469.56,29910221,23381733,nan,44481.329660,0,1914253860.994044,7407831,22498586,0,7407831,0,22498586,262144,22236568,22236567,11001,0,4332412816488,1318072141190,118567466723755,1135015436614,97857107605745,3809289770324,794949095026,119308936894057,97468147342473,523123046164,523123046164,393545266312,388960263272,29906417,29906417,22498586,22498586,22236466,3,90,14,69,64,64,14,117,1914.018469,1914.010469,19207.00,19.93,9.97,9.97,1439.91,1423.13,19207.00,14.91,7.50,7.41,5449587.69,127373.67,1.914253860994044,,44.48132966,34.84,127.37365931612604,26.58122151597097,5302.952678628648,4383.257094111673,17.492,17.492,17.492,17.492,0.7522039372427238,0.24766888215235855,164.7868554749194,3.8280289380000005,2.86304,127.37367,5449.58769
41,ddr4_L_WO_Miss25_noWL,256,1000000143550,3239902,561.52,29850202,22696575,nan,47592.334304,0,1910412589.760273,7389056,22453534,0,7389056,0,22453534,262144,22191638,22191637,22075,0,3454635696360,1217201424490,159537259501169,843971935199,117260112797068,2932629112080,695194840210,159988474219640,116871938904148,522006584280,522006584280,392757216728,388173892920,29842590,29842590,22453534,22453534,22191510,4,191,14,132,113,64,14,133,1909.941678,1909.925486,19207.00,19.89,9.94,9.94,1437.03,1420.26,19207.00,14.88,7.48,7.39,7247278.88,98269.89,1.910412589760273,,47.592334304000005,34.77,98.26992603792097,23.29539226354013,7125.313735452067,5266.515838901814,17.492,17.492,17.492,17.492,0.7522071039921271,0.24753788935833668,217.88718424720338,3.819867164,2.85729,98.26989,7247.27888
42,ddr4_L_WO_Miss25_noWL,512,1000000469652,3214556,733.18,29551752,21735417,nan,60175.007504,0,1891311175.741924,7307036,22229608,0,7307036,0,22229608,262144,21967961,21967960,43279,0,3622515728469,1211299661893,259093197866446,845328103233,121007950661115,3105860751621,694644685045,259549685666543,120623689203835,516654976848,516654976848,388840303136,384261457280,29536644,29536644,22229608,22229608,21967840,6,421,14,262,208,64,14,140,1890.376840,1890.344328,19207.00,19.68,9.84,9.84,1422.71,1405.94,19207.00,14.73,7.41,7.32,11821396.00,105152.71,1.891311175741924,,60.175007504,34.41,105.15279771192016,23.518064037505415,11675.85526773765,5490.921692976414,17.492,17.492,17.492,17.492,0.7522263993011311,0.2472623619743425,350.3950099733547,3.780721168,2.82865,105.15271000000001,11821.396
43,ddr4_L_WO_Miss25_noWL,1024,1000000686163,3276353,1045.68,30127590,22092214,nan,107845.815337,0,1928164244.965037,7436156,22660903,0,7436156,0,22660903,262144,22399768,22399767,88125,0,3881944833383,1234159383923,770821139142130,868390188984,121036363622653,3355487077355,707701627895,771293144815838,120644548979837,526457756028,526457756028,396384515276,391814642816,30097059,30097059,22660903,22660903,22399648,11,880,14,261,720,64,14,140,1926.275798,1926.210454,19207.00,20.06,10.03,10.03,1450.31,1433.58,19207.00,15.01,7.55,7.46,34254350.82,111488.55,1.9281642449650371,,107.845815337,35.07,111.48886930629999,23.513979485337753,34036.293470557546,5386.002002345617,17.492,17.492,17.492,17.492,0.7521644778092108,0.24682213213868084,1031.0789705311445,3.852486252,2.88389,111.48855,34254.35082
44,ddr4_L_WO_Miss75_withWL,1,1000000231653,7357400,31.41,5300085,5300059,nan,198677.161567,0,339205297.422075,4009261,1290809,0,4009261,0,1290809,262144,1028665,1028665,11,0,247157050636,92708824440,730263058180,22580121837,17993408180,154448226196,0,730264348989,0,92708824440,92708824440,22578831028,17993408180,5300070,5300070,1290781,1290781,1028665,1,1,1,1,1,1,1,1,339.204465,339.204401,19207.00,3.53,1.77,1.77,82.61,65.83,19207.00,0.77,0.43,0.34,612368.24,29140.79,0.33920529742207495,,198.677161567,4.3,29.140789875605417,0.0,565.7538722595081,0.0,17.492,17.492,17.492379441593886,17.492,0.24354496201476014,0.7564522078419497,3.4311201046947724,0.6784088659999999,0.14844,29.140790000000003,612.36824
45,ddr4_L_WO_Miss75_withWL,2,1000000009718,13696360,64.43,10267907,10267801,nan,107392.331546,0,657145977.613855,7982814,2285027,0,7982814,0,2285027,262144,2022884,2022883,40,0,508892048776,228775780349,1444209945388,44654070153,42043865735,329286974004,49170705577,1448894323257,6659596299,179605074772,179605074772,39969692284,35384269436,10267841,10267841,2285000,2285000,2022883,1,2,2,1,1,2,2,1,657.141946,657.141818,19207.00,6.84,3.42,3.42,146.24,129.46,19207.00,1.44,0.76,0.67,683564.69,32069.74,0.657145977613855,,107.39233154600001,8.28,32.069738322204245,4.788806680683894,634.0894193684901,3.2921312300315937,17.492,17.492,17.492206688840263,17.492,0.2225406794198662,0.777452892785258,7.428051314388436,1.3142837639999998,0.27570000000000006,32.06974,683.5646899999999
46,ddr4_L_WO_Miss75_withWL,4,1000000011251,15709511,168.43,24392252,14932001,nan,50610.009954,0,1561104046.436018,19281581,5110390,0,19281581,0,5110390,262144,4848248,4848248,181,0,1415433493553,644529562978,1942935109066,139103184288,661408170143,988769136821,217865206246,1992647351474,576602616127,426664356732,426664356732,89390941880,84805554016,24391971,24391971,5108893,5108893,4848248,1,4,4,3,3,4,4,4,1561.086254,1561.086126,19207.00,16.26,8.13,8.13,327.06,310.29,19207.00,3.32,1.70,1.62,447917.73,40536.66,1.561104046436018,,50.610009954,19.580000000000002,40.5366641679346,8.931840983494117,390.0350528918887,118.9300993115451,17.492,17.492,17.497125479042133,17.492,0.20950874072635853,0.7904797392221103,12.00061375361405,3.12217238,0.63735,40.536660000000005,447.91773
47,ddr4_L_WO_Miss75_withWL,8,1000000019946,11655380,306.17,39306890,17235206,nan,34881.868127,0,2515640845.823028,31211680,8094356,0,31211680,0,8094356,262144,7832216,7832216,508,0,3224866596312,1333041681413,3150815975994,336183762037,1549332404128,2537325414600,645500499701,3345413262879,1412331334332,687541181712,687541181712,141586475152,137001069796,39306036,39306036,8091898,8091898,7832213,1,8,8,7,7,8,7,9,2515.586574,2515.586254,19207.00,26.19,13.10,13.10,518.04,501.26,19207.00,5.31,2.70,2.61,495245.60,64553.07,2.515640845823028,,34.881868127000004,31.5,64.55307308526355,16.42242681762669,413.42751266501386,180.32340723266844,17.492,17.492,17.49731338086565,17.492,0.2059271542470035,0.7940511192821411,21.496321067142492,5.031172828,1.0192999999999999,64.55307,495.24559999999997
48,ddr4_L_WO_Miss75_withWL,16,1000000059205,7467823,469.01,54158745,34327793,nan,28108.082877,0,3466159410.786032,43091756,11064468,0,43091756,0,11064468,262144,10802330,10802329,1526,0,7569159722350,2426628605159,5367245264642,758068983324,4435388307154,6621859052142,1479327934951,5931774573710,4246434055746,947300670208,947300670208,193539674256,188954251408,54156224,54156224,11062314,11062314,10802324,1,16,14,15,10,16,9,19,3465.999091,3465.998131,19207.00,36.09,18.05,18.05,708.13,691.35,19207.00,7.29,3.69,3.60,675656.28,122273.27,3.466159410786032,,28.108082877,43.38,122.2732783611723,27.31593574454157,536.2146268592629,393.1037483921053,17.492,17.492,17.495405957198464,17.492,0.20429697918590986,0.795656472468112,39.98449100226508,6.931997222,1.39948,122.27327000000001,675.65628
49,ddr4_L_WO_Miss75_withWL,32,1000000035372,8288729,754.86,76998953,63583206,nan,22867.868055,0,4927932753.689162,61356036,15635394,0,61356036,0,15635394,262144,15373268,15373266,4724,0,10606284404630,3467892763902,12002202803438,1075663649141,12617412040159,9259550311070,2121158670342,12804372140731,12348503116175,1346734093560,1346734093560,273494311848,268908923984,76991430,76991430,15633837,15633837,15373252,2,24,14,27,10,31,11,30,4927.453330,4927.451346,19207.00,51.31,25.65,25.65,1000.67,983.89,19207.00,10.33,5.21,5.12,957203.31,120267.29,4.927932753689162,,22.867868055,61.64,120.26728573647742,27.550581543192532,819.0166074221574,803.245996109021,17.492,17.492,17.49374205756399,17.492,0.2030598260212707,0.7968424713515261,78.48596967506424,9.854904676,1.9845599999999999,120.26728999999999,957.2033100000001
50,ddr4_L_WO_Miss75_withWL,64,1000000016136,10899944,971.25,91016406,84678672,nan,21164.436901,0,5825049826.006995,72559307,18439131,0,72559307,0,18439131,262144,18177027,18177027,11854,0,12987432382014,4118288653666,23642467464640,1229165894691,24225148191685,11395687704518,2526543976170,24549096079879,23907196020225,1591744677496,1591744677496,322537279452,317952171460,90998438,90998438,18438406,18438406,18177005,3,45,14,44,12,54,14,42,5823.903970,5823.899938,19207.00,60.64,30.32,30.32,1180.11,1163.33,19207.00,12.20,6.14,6.06,1475320.16,125229.47,5.825049826006995,,21.164436901000002,72.84,125.22948695578708,27.764696094783517,1331.410973371505,1315.2439590694396,17.492,17.492,17.492687787219783,17.492,0.20259128887159092,0.7972112961700554,139.88145811257291,11.647803908,2.3434399999999997,125.22947,1475.32016
51,ddr4_L_WO_Miss75_withWL,128,1000000024544,12116139,1261.82,101009422,97911749,nan,20798.083159,0,6464602785.332789,80531303,20438381,0,80531303,0,20438381,262144,20176296,20176287,26360,0,23694000504818,4608758281059,43691654098449,1397198842909,46190991159951,21927838792290,2842596568531,44731344780906,45838068299903,1766161712528,1766161712528,357508160452,352922860048,100969684,100969684,20437987,20437987,20176244,4,90,14,76,15,64,10,62,6462.066401,6462.059617,19207.00,67.29,33.64,33.64,1308.06,1291.28,19207.00,13.53,6.81,6.72,2428240.07,217172.65,6.464602785332789,,20.798083159,80.82000000000001,217.1725009289917,28.152970831631006,2188.6375004008955,2271.883126507739,17.492,17.492,17.492337207769044,17.492,0.2023413320789025,0.7972652590765246,251.15378882671305,12.924126017999999,2.59934,217.17265,2428.24007
52,ddr4_L_WO_Miss75_withWL,256,1000000032289,10397526,1617.33,104399082,101286424,nan,21750.052768,0,6681540968.259725,83201608,21115775,0,83201608,0,21115775,262144,20853740,20853717,52224,0,57506043512536,4758865921024,73597922705014,1427494022715,91077837925079,55681323849100,2934146257588,74656059591429,90713066299087,1824719663436,1824719663436,369357136300,364771625992,104317383,104317383,21115701,21115701,20853626,6,191,14,140,78,64,11,108,6676.323560,6676.312296,19207.00,69.52,34.76,34.76,1351.41,1334.63,19207.00,13.98,7.04,6.95,4099073.21,533768.95,6.681540968259725,,21.750052768,83.5,533.7684118197252,28.127107613387885,3535.570975902197,4349.9900832156,17.492,17.492,17.49206130073541,17.492,0.20226015972056152,0.7969572759270048,433.25017512637885,13.352635856000001,2.6860399999999998,533.7689499999999,4099.07321
53,ddr4_L_WO_Miss75_withWL,512,1000000050494,7341285,2188.20,104497046,100153497,nan,26958.315106,0,6687810350.305703,83198182,21134979,0,83198182,0,21134979,262144,20873196,20873195,107569,0,92579995897651,4744226988428,166771454644788,1526285286871,121199522982282,90755000245439,2919231336216,167928046878991,120834411206858,1824995652212,1824995652212,369693052668,365111775424,104333161,104333161,21134942,21134942,20873072,9,421,14,268,207,64,12,137,6677.354159,6677.321967,19207.00,69.53,34.77,34.77,1352.65,1335.88,19207.00,14.00,7.04,6.96,8873404.49,869854.06,6.687810350305703,,26.958315105999997,83.53,869.8576691780573,27.97989927877293,7945.517280293034,5789.00945710617,17.492,17.492,17.492030622463975,17.492,0.20225432018432368,0.7961773579704827,929.5879660880524,13.354676126000001,2.68853,869.85406,8873.40449
54,ddr4_L_WO_Miss75_withWL,1024,1000000015295,6867622,3834.47,106008119,102209215,nan,57280.588507,0,6784519192.230780,84237787,21436918,0,84237787,0,21436918,262144,21175630,21175627,244367,0,227300909312220,4815338192198,543848295259798,1560151721256,121212861488483,225452447372360,2966876252338,545033472411398,120842459572515,1848461939860,1848461939860,374974569656,370401915968,105674705,105674705,21436904,21436904,21175504,20,880,14,268,717,64,12,137,6763.246425,6763.181017,19207.00,70.42,35.21,35.21,1371.97,1355.23,19207.00,14.20,7.14,7.06,27763606.43,2133440.29,6.784519192230779,,57.280588507,84.62,2133.4570782322976,28.07555746039698,25425.008779784526,5706.709959418911,17.492,17.492,17.492011423664536,17.492,0.20221958659600403,0.7946352392121966,2929.9600654251562,13.526427442000001,2.7272,2133.44029,27763.60643
55,ddr4_L_WO_Miss75_noWL,1,1000000005348,7390356,31.39,5323635,5323609,nan,197842.602228,0,340712574.177869,4028108,1295512,0,4028108,0,1295512,262144,1033369,1033368,11,0,248255339876,93120761040,729082273056,22662391416,18075673056,155134578836,0,729083568568,0,93120761040,93120761040,22661095904,18075673056,5323620,5323620,1295484,1295484,1033368,1,1,1,1,1,1,1,1,340.711742,340.711678,19207.00,3.55,1.77,1.77,82.91,66.14,19207.00,0.78,0.43,0.34,609403.36,29140.81,0.34071257417786904,,197.842602228,4.33,29.140806225087438,0.0,562.7885551407813,0.0,17.492,17.492,17.492378064105772,17.492,0.24335101861791802,0.7566461637584094,3.430580285877808,0.6814234200000001,0.14905000000000002,29.140810000000002,609.40336
56,ddr4_L_WO_Miss75_noWL,2,1000000341200,13806523,94.37,10350875,10350769,nan,106611.679934,0,662455709.970112,8049290,2301519,0,8049290,0,2301519,262144,2039377,2039376,40,0,513037023620,230679361771,1439718147989,44980305718,42396188647,331980672592,49623010743,1444440283359,6723423655,181056351028,181056351028,40258170348,35672764992,10350809,10350809,2301492,2301492,2039376,1,2,2,1,1,2,2,1,662.451678,662.451550,19207.00,6.90,3.45,3.45,147.30,130.52,19207.00,1.45,0.77,0.68,677089.47,32072.92,0.6624557099701119,,106.611679934,8.35,32.07292034777185,4.794119062867453,627.6103863750124,3.2968043435835277,17.492,17.492,17.49220520775219,17.492,0.22235018778605672,0.777643435941406,7.421094166177889,1.3249032280000002,0.27782000000000007,32.072919999999996,677.08947
57,ddr4_L_WO_Miss75_noWL,4,1000000024498,15991077,174.23,24825260,15201290,nan,49895.064355,0,1588816537.077172,19627958,5197017,0,19627958,0,5197017,262144,4934875,4934875,181,0,1440847472596,656286844568,1923113735872,141573404299,663548458546,1006609009896,222048381868,1973780918807,577227642538,434238462700,434238462700,90906221364,86320816008,24824975,24824975,5195486,5195486,4934874,1,4,4,3,3,4,4,4,1588.798553,1588.798361,19207.00,16.54,8.27,8.27,332.61,315.83,19207.00,3.38,1.73,1.64,437799.62,40548.24,1.588816537077172,,49.895064355,19.919999999999998,40.548238614379265,8.944556112060535,379.9030386776136,116.96907409145604,17.492,17.492,17.49715452298399,17.492,0.20934391019469686,0.7906446095630015,11.96272073836584,3.177596914,0.64844,40.54824,437.79962
58,ddr4_L_WO_Miss75_noWL,8,1000000037790,11978951,322.02,40391261,17739921,nan,34199.554078,0,2585040542.311318,32078995,8311393,0,32078995,0,8311393,262144,8049254,8049254,523,0,3315954133173,1371112254531,3093440722838,345892204401,1561936268507,2609445466277,664603587635,3293950040883,1421138770015,706508666896,706508666896,145382886356,140797498492,40390388,40390388,8308884,8308884,8049251,1,8,8,7,7,8,7,11,2584.985054,2584.984734,19207.00,26.92,13.46,13.46,531.93,515.15,19207.00,5.45,2.77,2.68,478315.74,64605.61,2.585040542311318,,34.199554078,32.370000000000005,64.60560533058013,16.45449871972015,396.4371197001908,176.55540497059914,17.492,17.492,17.49728198829109,17.492,0.2057720604464416,0.7942063259673918,21.406498810755057,5.169969788,1.04708,64.60561,478.31574
59,ddr4_L_WO_Miss75_noWL,16,1000000079862,7761902,523.78,56274184,35906466,nan,27413.441939,0,3601547424.373220,44784019,11487565,0,44784019,0,11487565,262144,11225426,11225426,1538,0,7882689820947,2526431558253,5193779405495,791242685694,4521774202529,6898387273619,1542129010925,5784081604209,4325419138397,984302547328,984302547328,200940486980,196355064132,56271584,56271584,11485307,11485307,11225421,1,16,14,15,10,16,9,19,3601.382048,3601.381088,19207.00,37.50,18.75,18.75,735.20,718.43,19207.00,7.57,3.83,3.74,643369.36,122590.95,3.60154742437322,,27.413441939000002,45.07,122.59095591869246,27.4051110934606,503.6070524026045,385.32355609620345,17.492,17.492,17.495438909904628,17.492,0.20413561216631768,0.7958181854755992,39.73421592701626,7.202763136,1.4536300000000002,122.59094999999999,643.36936
60,ddr4_L_WO_Miss75_noWL,32,1000000108932,8791568,816.66,81242282,67944115,nan,22180.094973,0,5199505417.607475,64750945,16483343,0,64750945,0,16483343,262144,16221215,16221215,4983,0,11188399892279,3667658127755,11603703563722,1142031628631,12793672261628,9767449726583,2246707962059,12457408556597,12509930943768,1420950165696,1420950165696,288326635756,283741317860,81234288,81234288,16481856,16481856,16221205,2,24,14,28,10,30,11,29,5198.995850,5198.993866,19207.00,54.14,27.07,27.07,1054.93,1038.16,19207.00,10.90,5.49,5.41,893894.03,120238.01,5.199505417607475,,22.180094973,65.04,120.23801730844247,27.657138597177095,755.8255912803145,771.2084856684814,17.492,17.492,17.493578135617735,17.492,0.20289118663604255,0.7970104163248394,77.68372457525942,10.397989716,2.09309,120.23800999999999,893.89403
61,ddr4_L_WO_Miss75_noWL,64,1000000023535,11703980,1040.38,96247799,91950240,nan,20494.655696,0,6159858927.027720,76741350,19487325,0,76741350,0,19487325,262144,19225219,19225215,12428,0,13948097500596,4384296644184,22555093108210,1318936287018,24487891171116,12264865517496,2701064661084,23533157106328,24151604095160,1683231983100,1683231983100,340872288900,336287075956,96228675,96228675,19486724,19486724,19225193,3,45,14,44,12,54,14,41,6158.639023,6158.635055,19207.00,64.13,32.06,32.06,1247.19,1230.41,19207.00,12.90,6.49,6.41,1353298.15,127455.41,6.15985892702772,,20.494655696000002,77.03,127.45541303042987,28.069228440316778,1207.6507629670334,1256.247679550473,17.492,17.492,17.4925394796991,17.492,0.20247034428288588,0.7973309602643485,136.2533791297536,12.317274077999999,2.4776000000000002,127.45541,1353.2981499999999
62,ddr4_L_WO_Miss75_noWL,128,1000000049371,12821759,1317.45,105441024,105151662,nan,19989.965050,0,6748225138.833377,84074163,21325038,0,84074163,0,21325038,262144,21062963,21062957,26995,0,27254557427441,4845762177002,39584140038097,1481803868185,46304914962756,25410914603549,3002119353110,40692926341586,45936482488560,1843642823892,1843642823892,373017564696,368432474196,105399201,105399201,21324790,21324790,21062913,3,90,14,76,13,64,11,62,6745.555507,6745.548531,19207.00,70.24,35.12,35.12,1364.80,1348.03,19207.00,14.12,7.11,7.02,2169517.70,241092.10,6.7482251388333765,,19.98996505,84.36,241.09209901457413,28.48332173893804,1908.2451147976603,2180.9178288188346,17.492,17.492,17.49220342596574,17.492,0.2022461200680297,0.7973572316596622,235.16475814099422,13.491104038000001,2.71283,241.09210000000002,2169.5177000000003
63,ddr4_L_WO_Miss75_noWL,256,1000000032014,11659972,1744.32,109208629,108792601,nan,20641.816324,0,6989351968.242887,87044641,22078002,0,87044641,0,22078002,262144,21815991,21815979,52200,0,70876154738484,5012203884032,59720549627925,1511303952517,91173193114984,68967381467128,3103430612676,60845665169458,90791589637072,1908773271356,1908773271356,386188410984,381603477912,109122643,109122643,22077897,22077897,21815886,4,191,14,139,76,64,10,106,6983.861984,6983.848928,19207.00,72.72,36.36,36.36,1413.00,1396.22,19207.00,14.63,7.36,7.27,3413116.86,632017.30,6.989351968242887,,20.641816324,87.35,632.0171466808039,28.439840965692152,2755.9538469383206,4161.719108592335,17.492,17.492,17.492083189988612,17.492,0.20216353050270414,0.7970491141318147,378.83236884939595,13.967710912000001,2.8092200000000003,632.0173000000001,3413.11686
64,ddr4_L_WO_Miss75_noWL,512,1000000016253,7944596,2411.80,109889945,108451704,nan,24932.809245,0,7032956301.693361,87504231,22213162,0,87504231,0,22213162,262144,21951343,21951331,107813,0,122129009979155,5025460085772,136744625532399,1631661292601,121294710780505,120209833340799,3106283447416,137987734195296,120910740110233,1919176638356,1919176638356,388552629704,383970670272,109717393,109717393,22213098,22213098,21951216,7,421,14,268,203,64,12,137,7021.942862,7021.913038,19207.00,73.12,36.56,36.56,1421.65,1404.88,19207.00,14.72,7.40,7.31,7354547.38,1095627.95,7.032956301693361,,24.932809245,87.84,1095.631513417376,28.31167750600855,6211.998623303062,5508.15681966015,17.492,17.492,17.492050397652772,17.492,0.20214007751118632,0.7962896969326902,811.912812196123,14.043855899999999,2.82653,1095.62795,7354.54738
65,ddr4_L_WO_Miss75_noWL,1024,1000000026036,7267499,3952.81,111266758,110100269,nan,48456.813352,0,7121071942.595771,88429844,22486989,0,88429844,0,22486989,262144,22225644,22225603,240009,0,318176706556801,5086859140797,452528959572184,1657925910982,121309800392799,316236549313965,3146701897961,453793543071578,120921032156703,1940157242836,1940157242836,393342411588,388768236096,110916833,110916833,22486971,22486971,22225488,22,880,14,267,714,64,11,137,7098.734087,7098.677127,19207.00,73.92,36.96,36.96,1439.18,1422.43,19207.00,14.90,7.49,7.41,23178392.06,2851095.82,7.121071942595771,,48.456813352,88.82000000000001,2851.114125427337,28.369921975332637,20180.28764619201,5440.646889584742,17.492,17.492,17.492014001707922,17.492,0.20209979516074333,0.794755285311719,2571.6246668888757,14.197411214,2.86161,2851.09582,23178.39206


==> figures/wo_miss_wearLeveling_caseStudy6.csv <==
wearLevel,dev_dur_inj_pat_rds_hitMiss_schedPol,orb,simTicks,hostSeconds,numPackets,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.peakBW,nvm.avgWrBW,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,avgDramRdDevTime,avgDramWrDevTime,avgNvmRdDevTime,avgNvmWrDevTime,missRatio,HitRatio
on,ddr4_12_1000_L_WO_Miss_FRFCFS,1,4243387,12.87,1589226,nan,639237.3072,0,101710356.8,0,1589225,0,0,0,1589225,262144,1327082,1327081,0,0,70673760088,27798723700,9.01526E+11,27800312925,23213300852,42875036388,0,9.01528E+11,0,27798723700,27798723700,27798723700,23213300852,1589225,1589225,1392617,1392617,1327081,0,1,1,1,1,1,1,1,19207,84.93,0.101710357,,639.2373072,2.03,26.97858163,0,647.3624407,0,17.492,17.492,19.96149961,17.492,0.999999371,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,2,6017567,18.29,2180625,nan,468584.557,0,139559876.4,0,2180623,0,0,0,2180623,262144,1918481,1918480,1,0,93936910882,44914662300,1.86634E+12,39720856553,33558052160,55793453366,6771204784,1.86792E+12,0,38143457516,38143457516,38143457516,33558052160,2180623,2180623,2049551,2049551,1918480,1,1,2,1,1,2,2,1,19207,122.78,0.139559876,,468.584557,2.82,25.58601527,3.105169845,911.3800204,0,17.492,17.492,18.61064083,17.492,0.999999083,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,4,4328717,33.7,3998267,nan,259755.0038,0,255889002,0,3998264,0,0,0,3998264,262144,3736123,3736122,1,0,2.14318E+11,88968248883,3.12158E+12,82244093731,7.73967E+11,1.4438E+11,19030614995,3.13388E+12,7.08614E+11,69937633888,69937633888,69937633888,65352228532,3998264,3998264,3545456,3545456,3736121,1,3,4,2,2,4,4,3,19207,239.11,0.255889002,,259.7550038,5.24,36.11066892,4.759719467,883.9150569,189.6658155,17.492,17.492,19.72599121,17.492,0.99999925,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,8,4757738,89.85,10069492,nan,108712.3906,0,644447112.9,0,10069487,0,0,0,10069487,262144,9807348,9807347,4,0,7.25367E+11,2.87098E+11,5.75364E+12,2.53041E+11,2.31037E+12,5.49231E+11,1.10962E+11,5.83054E+12,2.13882E+12,1.76135E+11,1.76135E+11,1.76135E+11,1.7155E+11,10069487,10069487,9334595,9334595,9807347,1,7,8,6,5,8,7,6,19207,627.67,0.644447113,,108.7123906,13.33,54.54412861,11.01963204,624.6166172,218.083575,17.492,17.492,18.86910644,17.492,0.999999503,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,16,4215310,265.48,25167363,nan,49204.43138,0,1610710742,0,25167351,0,0,0,25167351,262144,24905219,24905218,12,0,3.08537E+12,9.68974E+11,1.03706E+13,8.38728E+11,5.97358E+12,2.64514E+12,5.28747E+11,1.07691E+13,5.53794E+12,4.40227E+11,4.40227E+11,4.40227E+11,4.35642E+11,25167351,25167351,24681815,24681815,24905213,1,15,14,12,11,16,14,20,19207,1593.93,1.610710742,,49.20443138,33.45,105.1020707,21.00922831,436.3184447,222.3605026,17.492,17.492,17.83609932,17.492,0.999999523,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,32,4520199,285.8,26690905,nan,46960.36432,0,1708217546,0,26690878,0,0,0,26690878,262144,26428761,26428760,12,0,3.43591E+12,1.06398E+12,2.43327E+13,1.20127E+12,1.84668E+13,2.96904E+12,5.97108E+11,2.50671E+13,1.80045E+13,4.66877E+11,4.66877E+11,4.66877E+11,4.62292E+11,26690878,26690878,26678436,26678436,26428744,1,25,14,19,12,32,14,34,19207,1691.44,1.708217546,,46.96036432,35.49,111.2378809,22.37124219,939.6019409,681.2457631,17.492,17.492,17.50015773,17.492,0.999998988,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,64,4555583,334.31,26919733,nan,46623.58126,0,1722861535,0,26919674,0,0,0,26919674,262144,26657589,26657588,12,0,3.50706E+12,1.06507E+12,5.65222E+13,1.2468E+12,4.51249E+13,3.03618E+12,5.94187E+11,5.72982E+13,4.46586E+13,4.70879E+11,4.70879E+11,4.70879E+11,4.66294E+11,26919674,26919674,26914192,26914192,26657548,1,50,14,36,13,64,14,61,19207,1706.08,1.722861535,,46.62358126,35.79,112.7866415,22.072585,2128.920344,1675.269409,17.492,17.492,17.49556285,17.492,0.999997808,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,128,3383487,385.94,27197401,nan,46221.56016,0,1740633147,0,27197278,0,0,0,27197278,262144,26935257,26935256,12,0,3.58491E+12,1.06344E+12,1.20459E+14,1.17566E+12,9.8778E+13,3.10918E+12,5.87707E+11,1.21159E+14,9.83068E+13,4.75735E+11,4.75735E+11,4.75735E+11,4.7115E+11,27197278,27197278,27194967,27194967,26935160,1,108,14,67,64,64,14,117,19207,1723.85,1.740633147,,46.22156016,36.16,114.319415,21.60903331,4455.212449,3649.757614,17.492,17.492,17.49348645,17.492,0.999995478,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,256,3386058,491.4,27631534,nan,45460.40829,0,1768417455,0,27631286,0,0,0,27631286,262144,27369390,27369389,13,0,3.62986E+12,1.02787E+12,1.59882E+14,1.15827E+12,1.17738E+14,3.14653E+12,5.44548E+11,1.60557E+14,1.17259E+14,4.83326E+11,4.83326E+11,4.83326E+11,4.78743E+11,27631286,27631286,27623660,27623660,27369277,1,209,14,131,113,64,14,135,19207,1751.63,1.768417455,,45.46040829,36.74,113.8757473,19.70766137,5812.284958,4284.346977,17.492,17.492,17.49682898,17.492,0.999991025,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,512,3351314,618.07,27132657,nan,46309.99628,0,1736489727,0,27132150,0,0,0,27132150,262144,26870513,26870512,12,0,4.54217E+12,1.07939E+12,2.59513E+14,8.91651E+11,1.14058E+14,4.06757E+12,6.04791E+11,2.5993E+14,1.13588E+14,4.74596E+11,4.74596E+11,4.74596E+11,4.70017E+11,27132150,27132150,27119558,27119558,26870400,1,439,14,260,208,64,14,138,19207,1719.71,1.736489727,,46.30999628,36.07,149.9171014,22.29058258,9584.608216,4227.256505,17.492,17.492,17.50012179,17.492,0.999981314,0
on,ddr4_12_1000_L_WO_Miss_FRFCFS,1024,3351654,1042.88,27129649,nan,46325.3232,0,1736297466,0,27128630,0,0,0,27128630,262144,26867505,26867504,12,0,6.322E+12,1.07887E+12,7.69692E+14,8.74067E+11,1.14056E+14,5.84747E+12,6.04336E+11,7.70091E+14,1.13586E+14,4.74534E+11,4.74534E+11,4.74534E+11,4.69964E+11,27128630,27128630,27116695,27116695,26867392,1,900,14,260,720,64,14,139,19207,1719.51,1.736297466,,46.3253232,36.07,215.5460898,22.2766859,28399.14794,4227.659554,17.492,17.492,17.49969884,17.492,0.99996244,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,1,1.00E+12,9.41,1597287,nan,636061.841,0,102226248.7,0,1597286,0,0,0,1597286,262144,1335143,1335142,0,0,71032211864,27939726712,9.01E+11,27941323998,23354303864,43092485152,0,9.01E+11,0,27939726712,27939726712,27939726712,23354303864,1597286,1597286,1400678,1400678,1335142,0,1,1,1,1,1,1,1,19207,19207,0.102226249,,636.061841,2.04,26.97856561,0,643.2803265,0,17.492,17.492,19.94728747,17.492,0.999999374,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,2,1.00E+12,13.61,2194925,nan,465596.8984,0,140475063.7,0,2194923,0,0,0,2194923,262144,1932781,1932780,1,0,94530677220,45189464620,1.87E+12,39974218238,33808187760,56137084104,6795871504,1.87E+12,0,38393593116,38393593116,38393593116,33808187760,2194923,2194923,2063851,2063851,1932780,1,1,2,1,1,2,2,1,19207,19207,0.140475064,,465.5968984,2.84,25.57587856,3.096177635,904.6564377,0,17.492,17.492,18.60288999,17.492,0.999999089,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,4,1.00E+12,26.94,4045952,nan,256806.6719,0,258940807.4,0,4045949,0,0,0,4045949,262144,3783808,3783807,1,0,2.17E+11,89927347714,3.12E+12,83227966904,7.74E+11,1.46E+11,19155607806,3.13E+12,7.08E+11,70771739908,70771739908,70771739908,66186352044,4045949,4045949,3587762,3587762,3783807,1,3,4,2,2,4,4,3,19207,19207,0.258940807,,256.8066719,5.31,36.10202905,4.73451539,872.8978259,187.1374871,17.492,17.492,19.72587365,17.492,0.999999259,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,8,1.00E+12,83.68,10795184,nan,102033.9439,0,690891661.2,0,10795178,0,0,0,10795178,262144,10533040,10533039,5,0,7.70E+11,3.03E+11,5.72E+12,2.70E+11,2.24E+12,5.81E+11,1.14E+11,5.80E+12,2.06E+12,1.89E+11,1.89E+11,1.89E+11,1.84E+11,10795178,10795178,9875264,9875264,10533039,1,7,8,5,5,8,7,6,19207,19207,0.690891661,,102.0339439,14.3,53.83004996,10.58507918,587.4584736,195.5585839,17.492,17.492,19.12143853,17.492,0.999999444,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,16,1.00E+12,246.37,29836467,nan,43018.85402,0,1909533738,0,29836455,0,0,0,29836455,262144,29574323,29574322,14,0,3.58E+12,1.17E+12,1.09E+13,7.82E+11,6.47E+12,3.06E+12,6.50E+11,1.12E+13,5.95E+12,5.22E+11,5.22E+11,5.22E+11,5.17E+11,29836455,29836455,29830949,29830949,29574315,1,15,12,11,8,16,13,17,19207,19207,1.909533738,,43.01885402,39.68,102.5963605,21.77202571,374.7234258,201.3512755,17.492,17.492,17.49522856,17.492,0.999999598,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,32,1.00E+12,264.92,29877851,nan,42978.18361,0,1912182165,0,29877824,0,0,0,29877824,262144,29615707,29615706,14,0,3.79E+12,1.21E+12,2.46E+13,1.18E+12,1.86E+13,3.27E+12,6.86E+11,2.53E+13,1.81E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29877824,29877824,29877824,29877824,29615686,1,25,11,16,9,32,12,32,19207,19207,1.912182165,,42.97818361,39.73,109.461286,22.97207182,845.8615573,612.174736,17.492,17.492,17.492,17.492,0.999999096,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,64,1.00E+12,297.2,29883359,nan,42954.34233,0,1912534507,0,29883300,0,0,0,29883300,262144,29621215,29621214,14,0,3.93E+12,1.20E+12,5.62E+13,1.28E+12,4.52E+13,3.41E+12,6.75E+11,5.70E+13,4.47E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29883300,29883300,29883300,29883300,29621170,1,50,11,36,10,64,14,58,19207,19207,1.912534507,,42.95434233,39.74,114.1528727,22.58768658,1907.055632,1509.438062,17.492,17.492,17.492,17.492,0.999998026,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,128,1.00E+12,351.18,29899696,nan,43043.15341,0,1913580469,0,29899568,0,0,0,29899568,262144,29637552,29637546,14,0,4.33E+12,1.25E+12,1.19E+14,1.74E+12,9.95E+13,3.81E+12,7.29E+11,1.20E+14,9.90E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29899568,29899568,29897257,29897257,29637446,1,108,14,67,64,64,14,111,19207,19207,1.913580469,,43.04315341,39.77,127.2997686,24.3932458,4029.831185,3340.159906,17.492,17.492,17.4933521,17.492,0.999995719,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,256,1.00E+12,443.14,29918177,nan,42790.50228,0,1914762335,0,29917927,0,0,0,29917927,262144,29656033,29656032,14,0,4.02E+12,1.16E+12,1.60E+14,1.27E+12,1.18E+14,3.50E+12,6.36E+11,1.60E+14,1.18E+14,5.23E+11,5.23E+11,5.23E+11,5.19E+11,29917927,29917927,29910301,29910301,29655908,1,209,14,131,113,64,14,134,19207,19207,1.914762335,,42.79050228,39.79,117.0152791,21.27474669,5363.573968,3971.071397,17.492,17.492,17.4964598,17.492,0.999991644,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,512,1.00E+12,610.84,29857825,nan,42929.95743,0,1910900305,0,29857320,0,0,0,29857320,262144,29595681,29595680,14,0,4.98E+12,1.18E+12,2.59E+14,1.11E+12,1.14E+14,4.46E+12,6.58E+11,2.60E+14,1.14E+14,5.22E+11,5.22E+11,5.22E+11,5.18E+11,29857320,29857320,29844728,29844728,29595568,1,439,14,259,208,64,14,138,19207,19207,1.910900305,,42.92995743,39.71,149.2905872,22.04536447,8700.170792,3849.325906,17.492,17.492,17.49938017,17.492,0.999983087,0
off,ddr4_12_1000_L_WO_Miss_FRFCFS,1024,1.00E+12,972.19,29869137,nan,42917.56623,0,1911624609,0,29868121,0,0,0,29868121,262144,29606993,29606992,14,0,6.69E+12,1.18E+12,7.70E+14,9.91E+11,1.14E+14,6.16E+12,6.55E+11,7.71E+14,1.14E+14,5.22E+11,5.22E+11,5.22E+11,5.18E+11,29868121,29868121,29856186,29856186,29606880,1,900,14,259,720,64,14,139,19207,19207,1.911624609,,42.91756623,39.73,206.3446596,21.92085576,25812.55043,3845.827576,17.492,17.492,17.49899242,17.492,0.999965985,0


==> figures/woro_12s_SchedPolCaseStudy.csv <==
,dev_dur_rds_schedPol_memSize,orb,simTicks,hostSeconds,numPackets,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,missRatio,HitRatio
0,ddr4_12_RO_FRFCFS_0,256,1000000034812,1241.57,71918738,1910707.187897,nan,4602790687.767651,0,190913,71727569,190913,0,71727569,0,262144,71465681,0,70438,0,103632392680746,3298860750874,22168086990294,9038625764418,0,102374394593602,2044202113926,29952054117764,0,1257998087144,1254658636948,1254658636948,0,71918482,71727569,71727556,71727556,0,5,192,14,128,14,64,6,0,4602.792928,4590.564256,19207.00,47.86,23.96,23.90,4590.57,0.00,19207.00,23.90,23.90,0.00,4.6027906877676505,1910.707187897,,71.75999999999999,1423.4782457394192,28.499531524984487,417.5808543896853,,99.7341874936682,0.2654565490289888
1,ddr4_12_RO_FRFCFS_100,256,1000000000661,3163.39,299489160,879235.970811,nan,19167289331.330421,0,299406983,81920,299406983,0,81920,0,81920,0,0,957052,19778,255603857893096,3763220768,20140855100,6281438497,0,250365198001820,2330276128,24989348957,0,5238659891276,1432944640,1432944640,0,299488903,81920,81907,81907,0,32,244,14,128,13,57,6,0,19167.290611,5.242880,19207.00,99.82,99.79,0.03,5.24,0.00,19207.00,0.03,0.03,0.00,19.167289331330423,879.235970811,,99.85,835.9748741736183,28.445753515625,305.09417945963105,,0.027353243770158492,99.97256094344115
2,ddr4_12_RO_FCFS_0,256,1000000042698,611.05,43431869,3144542.298325,nan,2779630793.315324,0,115088,43316525,115088,0,43316525,0,262144,43054637,0,42473,0,114868406874976,2287075677714,10758968117843,8950507814657,0,114108701100380,1529383022414,18951783277200,0,759705774596,757692655300,757692655300,0,43431613,43316525,43316512,43316512,0,5,228,13,132,12,47,6,0,2779.631945,2772.257482,19207.00,28.91,14.47,14.43,2772.27,0.00,19207.00,14.43,14.43,0.00,2.7796307933153237,3144.542298325,,43.34,2627.318978468057,35.30714946348997,437.51868288009894,,99.73442542847972,0.2649851425919525
3,ddr4_12_RO_FCFS_100,256,1000000015213,1032.34,116729848,2219117.248423,nan,7470693710.348337,0,116647672,81920,116647672,0,81920,0,81920,0,0,377404,11542,255141025227562,4317691064,17159384164,10536288375,0,253099191204298,2884746424,26262727899,0,2041834023264,1432944640,1432944640,0,116729592,81920,81888,81888,0,32,255,14,132,11,32,6,0,7470.694414,5.242880,19207.00,38.92,38.90,0.03,5.24,0.00,19207.00,0.03,0.03,0.00,7.470693710348337,2219.117248423,,38.95,2168.2521704033543,35.214189746093744,320.7152195559789,,0.07017913704470857,99.92960155315203
4,ddr4_12_WO_FRFCFS_0,256,1000000623021,439.55,22510095,nan,60480.784523,0,1440645118.447838,59395,22450382,0,59395,0,22450382,262144,22188494,22188493,22031,0,2671361334744,1029681639829,160712545602541,804792541729,117398921913635,2277620315460,635940620545,161124636062326,117010802753183,393741019284,393741019284,392702081944,388119160452,22509777,22509777,22450382,22450382,22188381,6,192,14,131,113,64,13,135,1440.641150,1440.624830,19207.00,15.00,7.50,7.50,1436.83,1420.06,19207.00,14.87,7.48,7.39,1.4406451184478382,,60.480784523000004,29.869999999999997,101.18360192817548,28.251751252133683,7176.92180303774,5273.516925510834,99.73472790763434,0.263859392863513
5,ddr4_12_WO_FRFCFS_100,256,1000000037498,1923.04,144530842,nan,16915.815123,0,9249973477.144495,143997073,81920,0,143997073,0,81920,81920,0,0,0,0,129673333936222,6615862724922,19437702331,6679045081,0,127153104190666,4095632979366,24683802772,0,2520229745556,2520229745556,1432944640,0,144078993,144078993,81907,81907,0,0,191,14,131,13,57,6,0,9221.064166,9221.055206,19207.00,96.02,48.01,48.01,5.24,0.00,19207.00,0.03,0.03,0.00,9.249973477144495,,16.915815123,96.05,882.5235486665707,28.426302086703227,301.36377564799096,,0.05667994378666942,99.63068851422038
6,ddr4_12_WO_FCFS_0,256,1000000890989,403.50,22472288,nan,60424.166953,0,1438225086.557268,59287,22412682,0,59287,0,22412682,262144,22150794,22150793,21985,0,4492452420730,1165333575403,157985487284233,1435575166804,118141417063877,4099372738982,772253893655,159029019817493,117753957421793,393079681748,393079681748,392042633544,387459642084,22471969,22471969,22412682,22412682,22150677,5,228,13,135,113,64,14,137,1438.221055,1438.204735,19207.00,14.98,7.49,7.49,1434.42,1417.64,19207.00,14.85,7.47,7.38,1.4382250865572679,,60.424166953,29.83,182.421608848873,34.365208213619375,7095.492624108663,5316.043271354325,99.7347577603135,0.2638227135572488
7,ddr4_12_WO_FCFS_100,256,1000000029518,645.44,50631602,nan,29747.371464,0,3240422368.349212,50390769,81920,0,50390769,0,81920,81920,0,0,0,0,133373101197294,2657376830934,18674934535,13416804465,0,132490232921306,1774508554946,30658794360,0,882868275988,882868275988,1432944640,0,50472689,50472689,81891,81891,0,0,226,14,140,10,32,6,0,3230.260641,3230.252001,19207.00,33.64,16.82,16.82,5.24,0.00,19207.00,0.03,0.03,0.00,3.240422368349212,,29.747371464,33.67,2624.9885937582203,35.15779702060257,374.38539473202184,,0.1617961841302197,99.52434252425985


==> figures/woro_Linear.csv <==
,dev_dur_rds_memSize,orb,simTicks,hostSeconds,numPackets,numRetries,avgReadLatency,avgWriteLatency,readBW,writeBW,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,totBW,ARL,AWL,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,missRatio,HitRatio
0,ddr4_12_RO_0_L,256,1000000012702,752.22,70033937,70033681,1960480.591235,nan,4482163527.067559,0,0,70033681,0,0,70033681,0,262144,69771793,0,0,0,112968592040538,3225343099864,9709223302399,12221158701223,0,111743562892486,2000313951812,20705352855570,0,1225029148052,1225029148052,1225029148052,0,70033681,70033681,68152302,68152302,0,0,209,14,131,12,42,6,0,4482.165191,4482.155527,19207.00,46.67,23.34,23.34,4482.16,0.00,19207.00,23.34,23.34,0.00,4.482163527067559,1960.480591235,,70.01,1595.5688933798297,28.562170704864137,303.8100291252084,,99.99963446293188,0.0
1,ddr4_12_WO_0_L,256,1000000618359,347.63,29918190,12078138,nan,42822.268012,0,1914762911.989120,0,29917942,0,0,0,29917942,262144,29656046,29656045,0,0,4110619465814,1182446853690,159731334142401,1264466978517,118331693287608,3587294824350,659122212226,160472476479454,117812951847508,523324641464,523324641464,523324641464,518741440100,29917942,29917942,29910316,29910316,29655925,0,209,14,131,113,64,14,130,1914.762912,1914.747104,19207.00,19.94,9.97,9.97,1914.75,1897.98,19207.00,19.85,9.97,9.88,1.91476291198912,,42.822268012,39.790000000000006,119.90446483083629,22.03100107039448,5365.121400905761,3972.66151190725,99.999171072849,0.0


==> figures/woro_cs2.csv <==
dev, dur, inj, pat, rds, hitMiss,dev_dur_inj_pat_rds_hitMiss_schedPol,orb,simTicks,hostSeconds,numPackets,numRetries,avgReadLatency,avgWriteLatency,readBW,writeBW,avgGap,numHits,numMisses,numRdHits,numWrHits,numRdMisses,numWrMisses,numColdMisses,numHotMisses,numWrBacks,totNumConf,totNumConfBufFull,timeInDramRead,timeInDramWrite,timeInWaitingToIssueNvmRead,timeInNvmRead,timeInNvmWrite,drRdQingTime,drWrQingTime,nvmRdQingTime,nvmWrQingTime,drRdDevTime,drWrDevTime,nvRdDevTime,nvWrDevTime,totNumPktsDrRd,totNumPktsDrWr,totNumPktsNvmRdWait,totNumPktsNvmRd,totNumPktsNvmWr,maxNumConf,maxDrRdEvQ,maxDrRdRespEvQ,maxDrWrEvQ,maxNvRdIssEvQ,maxNvRdEvQ,maxNvRdRespEvQ,maxNvWrEvQ,dram.avgRdBW,dram.avgWrBW,dram.peakBW,dram.busUtil,dram.busUtilRead,dram.busUtilWrite,dram.avgQLat,dram.avgBusLat,dram.avgMemAccLat,dram.readRowHitRate,dram.writeRowHitRate,dram.pageHitRate,nvm.avgRdBW,nvm.avgWrBW,nvm.peakBW,nvm.busUtil,nvm.busUtilRead,nvm.busUtilWrite,nvm.avgQLat,nvm.avgBusLat,nvm.avgMemAccLat,totBW,ARL,AWL,GapReq,totBusUtil%,avgDramRdQingTime,avgDramWrQingTime,avgNvmRdQingTime,avgNvmWrQingTime,avgDramRdDevTime,avgDramWrDevTime,avgNvmRdDevTime,avgNvmWrDevTime,missRatio,HitRatio,LitLength,avgDramBW,avgNvmBW,dramAvgQLat,dramAvgBusLat,dramAvgMemAccLat,nvmAvgQLat,nvmAvgBusLat,nvmAvgMemAccLat
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,1,1.00E+12,142,49523016,49523015,60385.26338,nan,3169472800,0,20192.63,49260870,262145,49260870,0,262145,0,262145,0,0,0,0,9.86E+11,4915218750,9830550000,4585702485,0,57027225250,0,9830812145,0,9.29E+11,4915218750,4585440340,0,49523015,262145,65537,65537,0,0,1,1,1,1,1,1,0,3169.472992,16.77728,12800,24.89,24.76,0.13,1151.53,5000,19901.53,93.72,100,93.75,16.78,0,19207,0.09,0.09,0,86590.77,3332,104082.77,3.1694728,60.38526338,,20.19263,24.98,1.151529753,0,150.004,,18.75,18.75,69.96719929,,0.005293397,0.994706582,12.80777664,3.186250272,0.01678,1.15153,5,19.90153,86.59077,3.332,104.08277
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,2,1.00E+12,282.09,92366914,92366912,52478.86645,nan,5911482164,0,10826.39,92104767,262145,92104767,0,262145,0,262145,0,0,0,0,1.98E+12,9525319315,16609120000,6114722901,0,2.45E+11,4610100565,18138402561,0,1.73E+12,4915218750,4585440340,0,92366912,262145,131073,131073,0,0,1,2,1,1,2,2,0,5911.482484,16.77728,12800,46.31,46.18,0.13,2656.46,5000,21406.46,93.77,88.28,93.75,16.78,0,19207,0.09,0.09,0,131744.08,3332,149236.08,5.911482164,52.47886645,,10.82639,46.4,2.656461645,17.58607093,138.3839735,,18.75,18.75,34.98386655,,0.002838083,0.997161895,21.34695072,5.928259764,0.01678,2.65646,5,21.40646,131.74408,3.332,149.23608
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,4,1.00E+12,468.78,146598180,146598176,54101.79723,nan,9382282967,0,6821.37,146336031,262145,146336031,0,262145,0,262145,0,0,0,0,3.97E+12,12212154840,24567590000,5895913196,0,1.22E+12,7296936090,25878062856,0,2.75E+12,4915218750,4585440340,0,146598176,262145,262145,262145,0,0,3,4,2,1,4,4,0,9382.283287,16.77728,12800,73.43,73.3,0.13,8322.63,5000,27072.63,93.76,88.28,93.75,16.78,0,19207,0.09,0.09,0,192139.06,3332,209631.06,9.382282967,54.10179723,,6.82137,73.52,8.322627562,27.83549597,98.71659904,,18.75,18.75,17.492,,0.001788187,0.998211785,27.83411433,9.399060567,0.01678,8.32263,5,27.07263,192.13906,3.332,209.63106
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,8,1.00E+12,494.72,149557948,149361338,80165.95473,nan,9571707872,0,6686.37,149295795,262145,149295795,0,262145,0,262145,0,0,0,0,7.95E+12,8532738786,37355325000,7585438136,0,5.15E+12,3617520036,40355322796,0,2.80E+12,4915218750,4585440340,0,149557940,262145,262145,262145,0,0,7,8,6,1,8,7,0,9571.70864,16.77728,12800,74.91,74.78,0.13,34430.41,5000,53180.41,93.76,88.28,93.75,16.78,0,19207,0.09,0.09,0,226994.04,3332,244486.04,9.571707872,80.16595473,,6.68637,75,34.43040728,13.79969115,153.9427523,,18.75,18.75,17.492,,0.001752799,0.998247148,38.46104416,9.58848592,0.01678,34.43041,5,53.18041,226.99404,3.332,244.48604
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,16,1.00E+12,517.87,149822254,149625860,134210.2788,nan,9588623028,0,6674.58,149560093,262145,149560093,0,262145,0,262145,0,0,41,6,1.59E+13,9176560032,34898100000,19705056680,0,1.31E+13,4261341282,50017716340,0,2.81E+12,4915218750,4585440340,0,149822238,262145,262145,262145,0,32,15,10,8,1,16,8,0,9588.623796,16.77728,12800,75.04,74.91,0.13,87202.01,5000,105952.01,93.74,100,93.75,16.78,0,19207,0.09,0.09,0,335971.12,3332,353463.12,9.588623028,134.2102788,,6.67458,75.13,87.2020049,16.25566493,190.8017179,,18.75,18.75,17.492,,0.001749707,0.998250187,52.32562342,9.605401076,0.01678,87.20201,5,105.95201,335.97112,3.332,353.46312
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,32,1.00E+12,617.13,161207253,161201039,229430.2021,nan,10317261838,0,6203.19,160945076,262145,160945076,0,262145,0,262145,0,0,56,23,3.18E+13,12198548430,37546782412,37309300170,0,2.88E+13,7283329680,70270642242,0,3.02E+12,4915218750,4585440340,0,161207221,262145,262145,262145,0,32,31,10,17,5,25,11,0,10317.26229,16.77728,12800,80.73,80.6,0.13,178706.76,5000,197456.76,93.75,93.75,93.75,16.78,0,19207,0.09,0.09,0,495519.14,3332,513011.14,10.31726184,229.4302021,,6.20319,80.82,178.7067632,27.78359183,268.0602042,,18.75,18.75,17.492,,0.001626137,0.998373665,85.36608184,10.33403957,0.01678,178.70676,5,197.45676,495.51914,3.332,513.01114
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,64,1.00E+12,854.84,189548259,189548110,365644.6943,nan,12131084199,0,5275.7,189286050,262145,189286050,0,262145,0,262145,0,0,159,94,6.37E+13,12791055082,36035754436,52187295870,0,6.01E+13,7875836332,83637609966,0,3.55E+12,4915218750,4585440340,0,189548195,262145,257284,257284,0,32,63,10,37,5,30,14,0,12131.08497,16.77728,12800,94.91,94.77,0.13,317190.61,5000,335940.61,93.75,93.8,93.75,16.78,0,19207,0.09,0.09,0,833393.9,3332,850885.9,12.1310842,365.6446943,,5.2757,95,317.1906162,30.04381671,325.0789399,,18.75,18.75,17.82248542,,0.001382999,0.998616664,137.9220604,12.14786225,0.01678,317.19061,5,335.94061,833.3939,3.332,850.8859
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,128,1.00E+12,1222.19,199093876,199093610,669358.6815,nan,12741999584,0,5022.76,198831603,262145,198831603,0,262145,0,262145,0,0,400,303,1.27E+14,12525437068,35846686108,46101601732,0,1.24E+14,7610218318,77362847500,0,3.73E+12,4915218750,4585440340,0,199093748,262145,253448,253448,0,32,127,10,66,8,31,5,0,12742.00042,16.77728,12800,99.68,99.55,0.13,621589.68,5000,640339.68,93.75,94.47,93.75,16.78,0,19207,0.09,0.09,0,1428054.65,3332,1445546.65,12.74199958,669.3586815,,5.02276,99.77,621.5896837,29.03056827,305.2414992,,18.75,18.75,18.09223328,,0.00131669,0.998682667,201.3741601,12.7587777,0.01678,621.58968,5,640.33968,1428.05465,3.332,1445.54665
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,256,1.00E+12,1811.96,199207779,199207263,1309722.358,nan,12749281184,0,5019.88,198945378,262145,198945378,0,262145,0,262145,0,0,846,686,2.55E+14,12190178576,36971001098,41974890492,0,2.51E+14,7274959826,74360451250,0,3.74E+12,4915218750,4585440340,0,199207523,262145,252680,252680,0,32,248,10,128,6,32,5,0,12749.28202,16.77728,12800,99.73,99.6,0.13,1261972.96,5000,1280722.96,93.75,94.63,93.75,16.78,0,19207,0.09,0.09,0,2445587.55,3332,2463079.55,12.74928118,1309.722358,,5.01988,99.82,1261.972961,27.75166349,294.2870478,,18.75,18.75,18.14722313,,0.001315938,0.998682777,326.6323797,12.7660593,0.01678,1261.97296,5,1280.72296,2445.58755,3.332,2463.07955
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,512,1.00E+12,3023.28,199211875,199210767,2587696.901,nan,12749526976,0,5019.78,198949218,262145,198949218,0,262145,0,262145,0,0,1721,1480,5.10E+14,12188359892,35894614689,42172023151,0,5.07E+14,7273141142,73481197500,0,3.74E+12,4915218750,4585440340,0,199211363,262145,252927,252927,0,32,504,10,256,6,32,5,0,12749.52781,16.77728,12800,99.74,99.61,0.13,2543113.24,5000,2561863.24,93.75,94.34,93.75,16.78,0,19207,0.09,0.09,0,4761151.91,3332,4778643.91,12.74952698,2587.696901,,5.01978,99.83,2543.113244,27.74472579,290.5233427,,18.75,18.75,18.12950116,,0.001315911,0.998681519,581.1016885,12.76630509,0.01678,2543.11324,5,2561.86324,4761.15191,3.332,4778.64391
ddr3,12,1000, L, RO, Hit,ddr3_12_1000_L_RO_Hit_FRFCFS,1024,1.00E+12,5389.56,199215110,199213164,5157724.733,nan,12749701216,0,5019.7,198951941,262145,198951941,0,262145,0,262145,0,0,3250,3043,1.02E+15,12189968028,35305964904,42572724186,0,1.02E+15,7274749278,73293248750,0,3.74E+12,4915218750,4585440340,0,199214086,262145,249497,249497,0,32,1016,10,256,8,32,5,0,12749.70205,16.77728,12800,99.74,99.61,0.13,5113141.67,5000,5131891.67,93.75,94.35,93.75,16.78,0,19207,0.09,0.09,0,14008475.14,3332,14025967.14,12.74970122,5157.724733,,5.0197,99.83,5113.141693,27.75086032,293.7640483,,18.75,18.75,18.37873938,,0.001315889,0.998678971,1093.791955,12.76647933,0.01678,5113.14167,5,5131.89167,14008.47514,3.332,14025.96714
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,1,1.00E+12,48.36,9607772,9607767,228164.9232,nan,614897249.7,0,104082.41,0,9607771,0,0,9607771,0,262144,9345628,0,4,0,4.72E+11,1.80E+11,3.60E+11,1.68E+11,0,2.91E+11,0,3.60E+11,0,1.80E+11,1.80E+11,1.68E+11,0,9607771,9607771,2401946,2401946,0,1,1,1,1,1,1,1,0,614.897378,614.897314,12800,9.61,4.8,4.8,30339.37,5000,49089.37,87.5,100,93.75,614.9,0,19207,3.2,3.2,0,86590.5,3332,104082.5,0.61489725,228.1649232,,104.08241,12.81,30.33936841,0,150.004,,18.75,18.75,69.96790533,,0.999999896,0,2.765224385,1.229794692,0.6149,30.33937,5,49.08937,86.5905,3.332,104.0825
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,2,1.00E+12,70.98,13392232,13392224,243906.0755,nan,857102591.8,0,74670.15,0,13392230,0,0,13392230,0,262144,13130088,0,6,0,8.38E+11,4.87E+11,8.49E+11,3.12E+11,0,5.87E+11,2.36E+11,9.27E+11,0,2.51E+11,2.51E+11,2.34E+11,0,13392230,13392230,6696118,6696118,0,1,1,2,1,1,2,2,0,857.102784,857.10272,12800,13.39,6.7,6.7,43801.94,5000,62551.94,99.22,88.28,93.75,857.1,0,19207,4.46,4.46,0,131743.91,3332,149235.91,0.857102592,243.9060755,,74.67015,17.85,43.80193691,17.58585607,138.3837147,,18.75,18.75,34.98398433,,0.999999851,0,3.646107623,1.714205504,0.8571,43.80194,5,62.55194,131.74391,3.332,149.23591
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,4,1.00E+12,97.52,17237537,17237525,289455.2808,nan,1103202033,0,58012.93,0,17237533,0,0,17237533,0,262144,16975393,0,8,0,1.55E+12,7.77E+11,1.67E+12,4.30E+11,0,1.23E+12,4.54E+11,1.79E+12,0,3.23E+11,3.23E+11,3.02E+11,0,17237533,17237533,15140381,15140381,0,1,3,4,3,1,4,4,0,1103.202353,1103.202097,12800,17.24,8.62,8.62,71146.16,5000,89896.16,93.52,93.98,93.75,1103.2,0,19207,5.74,5.74,0,193950.36,3332,211442.36,1.103202033,289.4552808,,58.01293,22.98,71.14616736,26.34616971,118.4669806,,18.75,18.75,19.91488373,,0.999999768,0,4.71229648,2.20640445,1.1032,71.14616,5,89.89616,193.95036,3.332,211.44236
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,8,1.00E+12,181.89,31969508,7993563,295017.7282,nan,2046047885,0,31279.81,0,31969502,0,0,31969502,0,262144,31707364,0,15,0,2.34E+12,1.04E+12,4.56E+12,9.25E+11,0,1.74E+12,4.41E+11,4.92E+12,0,5.99E+11,5.99E+11,5.59E+11,0,31969502,31969502,31969217,31969217,0,1,7,8,7,4,8,7,0,2046.048397,2046.048077,12800,31.97,15.98,15.98,54300.63,5000,73050.63,99.22,88.28,93.75,2046.05,0,19207,10.65,10.65,0,226995.89,3332,244487.89,2.046047885,295.0177282,,31.27981,42.62,54.30062696,13.79973502,153.9464735,,18.75,18.75,17.49215594,,0.999999812,0,8.856797538,4.092096474,2.04605,54.30063,5,73.05063,226.99589,3.332,244.48789
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,16,1.00E+12,270.8,40666808,10206432,397305.0659,nan,2602674758,0,24590.08,0,40666797,0,0,40666797,0,262144,40404664,0,19,0,5.90E+12,1.42E+12,5.41E+12,3.06E+12,0,5.14E+12,6.61E+11,7.76E+12,0,7.63E+11,7.63E+11,7.11E+11,0,40666797,40666797,40666759,40666759,0,1,12,10,8,1,16,8,0,2602.675398,2602.674758,12800,40.67,20.33,20.33,126420.08,5000,145170.08,87.5,100,93.75,2602.67,0,19207,13.55,13.55,0,335972.99,3332,353464.99,2.602674758,397.3050659,,24.59008,54.22,126.4200723,16.25526039,190.8029116,,18.75,18.75,17.49201634,,0.99999973,0,15.79783971,5.205350156,2.60267,126.42008,5,145.17008,335.97299,3.332,353.46499
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,32,1.00E+12,311.1,44709617,42833682,563511.0789,nan,2861414027,0,22366.55,0,44709588,0,0,44709588,0,262144,44447473,0,21,0,1.08E+13,2.18E+12,6.00E+12,6.47E+12,0,1.00E+13,1.34E+12,1.17E+13,0,8.38E+11,8.38E+11,7.82E+11,0,44709588,44709588,43782098,43782098,0,1,25,10,19,8,25,11,0,2861.415243,2861.413451,12800,44.71,22.35,22.35,223559.85,5000,242309.85,93.46,94.04,93.75,2861.41,0,19207,14.9,14.9,0,503698.27,3332,521190.27,2.861414027,563.5110789,,22.36655,59.61,223.5598086,29.93399644,266.9254886,,18.75,18.75,17.86255454,,0.999999351,0,25.74297277,5.722828694,2.86141,223.55985,5,242.30985,503.69827,3.332,521.19027
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,64,1.00E+12,352.83,45637333,45637248,894207.6738,nan,2920786998,0,21911.89,0,45637269,0,0,45637269,0,262144,45375189,0,21,0,2.40E+13,2.23E+12,6.45E+12,8.40E+12,0,2.32E+13,1.38E+12,1.41E+13,0,8.56E+11,8.56E+11,7.98E+11,0,45637269,45637269,45335543,45335543,0,1,51,10,37,8,30,14,0,2920.78815,2920.785206,12800,45.64,22.82,22.82,508000.9,5000,526750.9,93.21,94.29,93.75,2920.79,0,19207,15.21,15.21,0,834803.78,3332,852295.78,2.920786998,894.2076738,,21.91189,60.85,508.000885,30.2060024,310.1026549,,18.75,18.75,17.60841619,,0.999998598,0,41.22955355,5.841573356,2.92079,508.0009,5,526.7509,834.80378,3.332,852.29578
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,128,1.00E+12,464.9,49473473,49473322,1475673.688,nan,3166297956,0,20212.85,0,49473345,0,0,49473345,0,262144,49211329,0,23,0,5.59E+13,2.36E+12,6.71E+12,8.40E+12,0,5.50E+13,1.43E+12,1.42E+13,0,9.28E+11,9.28E+11,8.65E+11,0,49473345,49473345,48125608,48125608,0,1,108,10,66,8,31,5,0,3166.299236,3166.294052,12800,49.47,24.74,24.74,1111428.92,5000,1130178.92,92.71,94.79,93.75,3166.3,0,19207,16.49,16.49,0,1417968.85,3332,1435460.85,3.166297956,1475.673688,,20.21285,65.96,1111.428925,28.96445447,295.8491336,,18.75,18.75,17.98185595,,0.999997413,0,73.80068471,6.332593288,3.1663,1111.42892,5,1130.17892,1417.96885,3.332,1435.46085
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,256,1.00E+12,703.08,54245905,54245624,2525799.925,nan,3471729276,0,18434.57,0,54245649,0,0,54245649,0,262144,53983761,0,25,0,1.18E+14,2.53E+12,7.21E+12,9.24E+12,0,1.17E+14,1.51E+12,1.55E+13,0,1.02E+12,1.02E+12,9.49E+11,0,54245649,54245649,51762255,51762255,0,1,217,10,130,8,40,5,0,3471.730556,3471.721212,12800,54.25,27.12,27.12,2165422.29,5000,2184172.29,92.87,94.63,93.75,3471.73,0,19207,18.08,18.08,0,2469873.4,3332,2487365.4,3.471729276,2525.799925,,18.43457,72.33,2165.422249,27.87765992,299.4077213,,18.75,18.75,18.33121243,,0.999995281,0,138.2474518,6.943451768,3.47173,2165.42229,5,2184.17229,2469.8734,3.332,2487.3654
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,512,1.00E+12,1118,55051297,55050759,4813622.956,nan,3523266329,0,18164.88,0,55050785,0,0,55050785,0,262144,54789153,0,26,0,2.46E+14,2.56E+12,7.46E+12,9.05E+12,0,2.45E+14,1.53E+12,1.55E+13,0,1.03E+12,1.03E+12,9.63E+11,0,55050785,55050785,52958484,52958484,0,1,453,10,256,8,37,5,0,3523.267481,3523.250073,12800,55.05,27.53,27.53,4456826.21,5000,4475576.21,93.14,94.36,93.75,3523.27,0,19207,18.34,18.34,0,4757966.12,3332,4775458.12,3.523266329,4813.622956,,18.16488,73.39,4456.82553,27.74712482,293.5453813,,18.75,18.75,18.18307962,,0.9999907,0,266.1057611,7.046517554,3.52327,4456.82621,5,4475.57621,4757.96612,3.332,4775.45812
ddr3,12,1000, L, RO, Miss,ddr3_12_1000_L_RO_Miss_FRFCFS,1024,1.00E+12,2029.3,55117601,55116551,14097126.17,nan,3527476625,0,18143.03,0,55116577,0,0,55116577,0,262144,54855457,0,26,0,7.58E+14,2.56E+12,7.41E+12,9.04E+12,0,7.57E+14,1.53E+12,1.55E+13,0,1.03E+12,1.03E+12,9.64E+11,0,55116577,55116577,52924434,52924434,0,1,924,10,256,8,43,5,0,3527.478289,3527.460369,12800,55.12,27.56,27.56,13741897.53,5000,13760647.53,93.11,94.39,93.75,3527.48,0,19207,18.37,18.37,0,14041491.14,3332,14058983.14,3.527476625,14097.12617,,18.14303,73.49,13741.89673,27.7500725,292.4750808,,18.75,18.75,18.21652292,,0.999981422,0,778.1303901,7.054938658,3.52748,13741.89753,5,13760.64753,14041.49114,3.332,14058.98314
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,1,1.00E+12,97.9,20077295,20077294,nan,59807.50826,0,1284946773,49807.51,19815149,262145,0,19815149,0,262145,262145,0,0,0,0,9.86E+11,3.76E+11,9830550000,4585702485,0,6.09E+11,0,9830812145,0,3.76E+11,3.76E+11,4585440340,0,20077294,20077294,65537,65537,0,0,1,1,1,1,1,1,0,1284.946837,1284.946773,12800,20.08,10.04,10.04,30339.47,5000,49089.47,87.5,100,93.75,16.78,0,19207,0.09,0.09,0,86590.77,3332,104082.77,1.284946773,,59.80750826,49.80751,20.17,30.33947293,0,150.004,,18.75,18.75,69.96719929,,0.013056789,0.986943161,5.778459287,2.56989361,0.01678,30.33947,5,49.08947,86.59077,3.332,104.08277
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,2,1.00E+12,126.1,26805447,26805445,nan,47305.85089,0,1715548530,37305.85,26543300,262145,0,26543300,0,262145,262145,0,0,0,0,1.92E+12,1.21E+12,16609120000,6114742900,0,1.41E+12,7.10E+11,18138422560,0,5.03E+11,5.03E+11,4585440340,0,26805445,26805445,131073,131073,0,0,2,2,1,1,2,2,0,1715.548594,1715.548466,12800,26.81,13.4,13.4,52691.67,5000,71441.67,99.21,88.29,93.75,16.78,0,19207,0.09,0.09,0,131744.16,3332,149236.16,1.71554853,,47.30585089,37.30585,26.9,52.69167221,26.47594549,138.3841261,,18.75,18.75,34.98386655,,0.009779542,0.990220383,7.774533827,3.43109706,0.01678,52.69167,5,71.44167,131.74416,3.332,149.23616
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,4,1.00E+12,204.28,39566757,39566750,nan,35273.74147,0,2532272356,25273.74,39304608,262145,0,39304608,0,262145,262145,0,0,0,0,3.34E+12,2.01E+12,24567590000,5895933196,0,2.60E+12,1.26E+12,25878082856,0,7.42E+11,7.42E+11,4585440340,0,39566753,39566753,262145,262145,0,0,4,4,3,1,4,4,0,2532.272356,2532.272164,12800,39.57,19.78,19.78,65684.63,5000,84434.63,99.22,88.28,93.75,16.78,0,19207,0.09,0.09,0,192139.14,3332,209631.14,2.532272356,,35.27374147,25.27374,39.66,65.6846283,31.94300423,98.71667534,,18.75,18.75,17.492,,0.006625385,0.993374514,9.944562257,5.06454452,0.01678,65.68463,5,84.43463,192.13914,3.332,209.63114
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,8,1.00E+12,326.88,60931909,60735297,nan,26408.5367,0,3899641846,16411.76,60669756,262145,0,60669756,0,262145,262145,0,0,0,0,6.66E+12,2.99E+12,37355325000,7585391951,0,5.52E+12,1.84E+12,40355276611,0,1.14E+12,1.14E+12,4585440340,0,60931901,60931901,262145,262145,0,0,8,8,7,1,8,7,0,3899.641846,3899.641398,12800,60.93,30.47,30.47,90616.12,5000,109366.12,99.21,88.29,93.75,16.78,0,19207,0.09,0.09,0,226993.87,3332,244485.87,3.899641846,,26.4085367,16.41176,61.02,90.61611728,30.25550155,153.9425761,,18.75,18.75,17.492,,0.004302261,0.995697607,20.09571935,7.799283244,0.01678,90.61612,5,109.36612,226.99387,3.332,244.48587
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,16,1.00E+12,310.16,60102565,59906208,nan,26634.95326,0,3846563868,16638.23,59840404,262145,0,59840404,0,262145,262145,0,0,0,0,1.11E+13,3.00E+12,34898100000,19705436246,0,9.94E+12,1.87E+12,50018095906,0,1.13E+12,1.13E+12,4585440340,0,60102549,60102549,262145,262145,0,0,16,10,14,1,16,8,0,3846.563868,3846.562908,12800,60.1,30.05,30.05,165410.24,5000,184160.24,93.72,93.78,93.75,16.78,0,19207,0.09,0.09,0,335972.57,3332,353464.57,3.846563868,,26.63495326,16.63823,60.19,165.4102364,31.09747125,190.8031658,,18.75,18.75,17.492,,0.004361627,0.995638106,26.58353519,7.693126776,0.01678,165.41024,5,184.16024,335.97257,3.332,353.46457
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,32,1.00E+12,355.4,63269259,63263083,nan,25805.36666,0,4049232442,15805.46,63007082,262145,0,63007082,0,262145,262145,0,0,0,0,2.06E+13,3.11E+12,37546782412,37309673920,0,1.94E+13,1.92E+12,70271015992,0,1.19E+12,1.19E+12,4585440340,0,63269227,63269227,262145,262145,0,0,29,10,23,5,25,11,0,4049.231354,4049.230458,12800,63.27,31.63,31.63,307299.28,5000,326049.28,93.23,94.27,93.75,16.78,0,19207,0.09,0.09,0,495520.57,3332,513012.57,4.049232442,,25.80536666,15.80546,63.36,307.2992534,30.409629,268.06163,,18.75,18.75,17.492,,0.004143323,0.995856171,41.80595315,8.098461812,0.01678,307.29928,5,326.04928,495.52057,3.332,513.01257
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,64,1.00E+12,474.45,71133393,71133329,nan,24058.09363,0,4552536675,14058.1,70871184,262145,0,70871184,0,262145,262145,0,0,0,0,3.65E+13,3.40E+12,36035533601,52187796705,0,3.52E+13,2.07E+12,83637889966,0,1.33E+12,1.33E+12,4585440340,0,71133329,71133329,257284,257284,0,0,51,10,39,5,30,14,0,4552.535203,4552.532643,12800,71.13,35.57,35.57,494701.68,5000,513451.68,93.11,94.39,93.75,16.78,0,19207,0.09,0.09,0,833395.53,3332,850887.53,4.552536675,,24.05809363,14.0581,71.22,494.701672,29.06467324,325.0800282,,18.75,18.75,17.82248542,,0.003685259,0.996313841,64.31659203,9.105067846,0.01678,494.70168,5,513.45168,833.39553,3.332,850.88753
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,128,1.00E+12,698.33,83498241,83498113,nan,21976.298,0,5343887039,11976.3,83235968,262145,0,83235968,0,262145,262145,0,0,0,0,6.80E+13,3.89E+12,35846483608,46102566732,0,6.64E+13,2.33E+12,77363610000,0,1.57E+12,1.57E+12,4585440340,0,83498113,83498113,253448,253448,0,0,108,10,71,8,31,5,0,5343.883519,5343.878911,12800,83.5,41.75,41.75,795620.11,5000,814370.11,93.48,94.02,93.75,16.78,0,19207,0.09,0.09,0,1428056.87,3332,1445548.87,5.343887039,,21.976298,11.9763,83.59,795.6201247,27.85233335,305.2445077,,18.75,18.75,18.09223328,,0.003139527,0.99685894,98.88772781,10.68776243,0.01678,795.62011,5,814.37011,1428.05687,3.332,1445.54887
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,256,1.00E+12,1027.41,87275393,87275137,nan,21457.97955,0,5585624948,11457.98,87012992,262145,0,87012992,0,262145,262145,0,0,0,0,1.32E+14,4.06E+12,36969683586,41974033004,0,1.30E+14,2.42E+12,74358276250,0,1.64E+12,1.64E+12,4585440340,0,87275137,87275137,252682,252682,0,0,217,10,134,6,32,5,0,5585.617332,5585.608628,12800,87.28,43.64,43.64,1491125.36,5000,1509875.36,93.98,93.52,93.75,16.78,0,19207,0.09,0.09,0,2445606.57,3332,2463098.57,5.585624948,,21.45797955,11.45798,87.37,1491.1252,27.72657051,294.2761109,,18.75,18.75,18.14707949,,0.003003653,0.996993414,163.0980632,11.17122596,0.01678,1491.12536,5,1509.87536,2445.60657,3.332,2463.09857
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,512,1.00E+12,1584.15,87644573,87644061,nan,21409.71391,0,5609252523,11409.72,87381916,262145,0,87381916,0,262145,262145,0,0,0,0,2.60E+14,4.07E+12,35895935108,42171818982,0,2.58E+14,2.42E+12,73482313750,0,1.64E+12,1.64E+12,4585440340,0,87644061,87644061,252931,252931,0,0,453,10,259,6,32,5,0,5609.236011,5609.219883,12800,87.64,43.82,43.82,2945189.86,5000,2963939.86,93.74,93.76,93.75,16.78,0,19207,0.09,0.09,0,4761179.94,3332,4778671.94,5.609252523,,21.40971391,11.40972,87.73,2945.189938,27.66039123,290.5231615,,18.75,18.75,18.12921445,,0.002991001,0.997003157,290.8925671,11.21845589,0.01678,2945.18986,5,2963.93986,4761.17994,3.332,4778.67194
ddr3,12,1000, L, WO, Hit,ddr3_12_1000_L_WO_Hit_FRFCFS,1024,1.00E+12,2923.56,87145303,87144279,nan,21475.07616,0,5577299257,11475.09,86882134,262145,0,86882134,0,262145,262145,0,0,0,0,7.72E+14,4.04E+12,35308889088,42560162502,0,7.70E+14,2.41E+12,73283611250,0,1.63E+12,1.63E+12,4585440340,0,87144279,87144279,249501,249501,0,0,924,10,259,8,32,5,0,5577.250361,5577.233849,12800,87.14,43.57,43.57,8837591.12,5000,8856341.12,93.71,93.79,93.75,16.78,0,19207,0.09,0.09,0,14008574.13,3332,14026066.13,5.577299257,,21.47507616,11.47509,87.23,8837.592362,27.66061974,293.7207115,,18.75,18.75,18.37844474,,0.003008137,0.996980113,803.0310622,11.15448421,0.01678,8837.59112,5,8856.34112,14008.57413,3.332,14026.06613
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,1,1.00E+12,9.53,1587237,1587236,nan,640025.9589,0,101583041.5,630026.02,0,1587236,0,0,0,1587236,262144,1325093,1325092,0,0,77916385250,29760675000,8.94E+11,27765519348,23178509264,48155710250,0,8.94E+11,0,29760675000,29760675000,27763932112,23178509264,1587236,1587236,1390628,1390628,1325092,0,1,1,1,1,1,1,1,101.583106,101.583042,12800,1.59,0.79,0.79,30339.35,5000,49089.35,87.5,100,93.75,101.58,84.81,19207,0.97,0.53,0.44,612534.42,3332,630026.42,0.101583042,,640.0259589,630.02602,2.56,30.33935108,0,643.1053427,0,18.75,18.75,19.96503171,17.492,0.99999937,0,1.160125516,0.203166148,0.18639,30.33935,5,49.08935,612.53442,3.332,630.02642
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,2,1.00E+12,14.07,2187964,2187961,nan,467046.44,0,140029622.7,457045.94,0,2187962,0,0,0,2187962,262144,1925820,1925819,1,0,1.06E+11,48737364428,1.85E+12,40086309377,33686427198,65079951624,7713076928,1.86E+12,1250,41024287500,41024287500,38271831304,33686425948,2187962,2187962,2056890,2056890,1925819,1,1,2,1,1,2,2,1,140.029687,140.029559,12800,2.19,1.09,1.09,29744.56,5000,48494.56,99.22,88.28,93.75,140.03,123.25,19207,1.37,0.73,0.64,896588.49,3332,914080.49,0.140029623,,467.04644,457.04594,3.56,29.74455298,3.525233495,902.1370049,6.49E-07,18.75,18.75,18.60664951,17.492,0.999999086,0,2.169394579,0.280059246,0.26328,29.74456,5,48.49456,896.58849,3.332,914.08049
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,4,1.00E+12,28.16,4037975,2607294,nan,257295.0824,0,258430214.4,247649,0,4037972,0,0,0,4037972,262144,3775831,3775830,1,0,2.42E+11,96789576947,3.10E+12,82009549216,7.70E+11,1.66E+11,21077601947,3.11E+12,7.03E+11,75711975000,75711975000,70632206224,66046800868,4037972,4037972,3580751,3580751,3775829,1,3,4,2,2,4,4,3,258.430278,258.430086,12800,4.04,2.02,2.02,41156.79,5000,59906.79,92.64,94.86,93.75,258.43,241.65,19207,2.6,1.35,1.26,830619.61,3332,848111.61,0.258430214,,257.2950824,247.649,6.64,41.15678916,5.219848465,869.1237961,186.314168,18.75,18.75,19.72552859,17.492,0.999999257,0,3.927840296,0.516860364,0.50008,41.15679,5,59.90679,830.61961,3.332,848.11161
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,8,1.00E+12,74.35,10464450,3971022,nan,104941.7655,0,669724684.3,95561.65,0,10464443,0,0,0,10464443,262144,10202306,10202305,4,0,7.30E+11,2.63E+11,5.59E+12,2.29E+11,2.25E+12,5.34E+11,66726386521,5.63E+12,2.08E+12,1.96E+11,1.96E+11,1.83E+11,1.78E+11,10464443,10464443,10305659,10305659,10202305,1,8,8,6,4,8,7,6,669.724748,669.7243,12800,10.46,5.23,5.23,51043.51,5000,69793.51,88.9,98.6,93.75,669.72,652.95,19207,6.89,3.49,3.4,608005.57,3332,625497.57,0.669724684,,104.9417655,95.56165,17.35,51.04351274,6.376487169,546.5042785,203.4586372,18.75,18.75,17.76150724,17.492,0.999999331,0,6.898015503,1.339449048,1.32267,51.04351,5,69.79351,608.00557,3.332,625.49757
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,16,1.00E+12,231.34,28545902,16019586,nan,44563.52641,0,1826936970,35031.31,0,28545888,0,0,0,28545888,262144,28283758,28283757,13,0,3.53E+12,1.15E+12,1.01E+13,9.53E+11,6.18E+12,2.99E+12,6.16E+11,1.06E+13,5.68E+12,5.35E+11,5.35E+11,4.99E+11,4.95E+11,28545888,28545888,28208145,28208145,28283749,1,15,10,11,8,16,13,17,1826.93697,1826.936138,12800,28.55,14.27,14.27,104738.89,5000,123488.89,95.05,92.45,93.75,1826.94,1810.16,19207,18.94,9.51,9.42,493845.31,3332,511337.31,1.82693697,,44.56352641,35.03131,47.49,104.7388949,21.56793475,374.7904721,200.8519048,18.75,18.75,17.70143598,17.492,0.99999951,0,15.88004266,3.653873108,3.6371,104.73889,5,123.48889,493.84531,3.332,511.33731
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,32,1.00E+12,260.58,29866819,17055264,nan,43046.41253,0,1911476022,33481.98,0,29866792,0,0,0,29866792,262144,29604675,29604674,14,0,3.95E+12,1.23E+12,2.46E+13,1.13E+12,1.86E+13,3.39E+12,6.70E+11,2.52E+13,1.81E+13,5.60E+11,5.60E+11,5.22E+11,5.18E+11,29866792,29866792,29866792,29866792,29604654,1,25,10,16,10,32,12,32,1911.476022,1911.474358,12800,29.87,14.93,14.93,113545.92,5000,132295.92,95.16,92.34,93.75,1911.47,1894.7,19207,19.82,9.95,9.86,976010.06,3332,993502.06,1.911476022,,43.04641253,33.48198,49.69,113.5459236,22.44897093,843.712767,610.5463358,18.75,18.75,17.492,17.492,0.999999096,0,30.90318115,3.82295038,3.80617,113.54592,5,132.29592,976.01006,3.332,993.50206
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,64,1.00E+12,298.3,29860015,17456758,nan,43071.75017,0,1911040632,33489.61,0,29859953,0,0,0,29859953,262144,29597871,29597870,14,0,4.33E+12,1.24E+12,5.55E+13,1.44E+12,4.52E+13,3.77E+12,6.79E+11,5.64E+13,4.47E+13,5.60E+11,5.60E+11,5.22E+11,5.18E+11,29859953,29859953,29855089,29855089,29597826,1,51,10,37,10,64,14,57,1911.040632,1911.036728,12800,29.86,14.93,14.93,126128.68,5000,144878.68,93.28,94.22,93.75,1911.04,1894.26,19207,19.81,9.95,9.86,2033818.83,3332,2051310.83,1.911040632,,43.07175017,33.48961,49.67,126.1287093,22.75131996,1889.245451,1510.646646,18.75,18.75,17.4948498,17.492,0.999997924,0,62.50059374,3.82207736,3.8053,126.12868,5,144.87868,2033.81883,3.332,2051.31083
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,128,1.00E+12,351.88,29871091,17594864,nan,43067.42695,0,1911748916,33477.2,0,29870968,0,0,0,29870968,262144,29608947,29608946,14,0,4.33E+12,1.24E+12,1.19E+14,1.30E+12,9.85E+13,3.77E+12,6.77E+11,1.20E+14,9.80E+13,5.60E+11,5.60E+11,5.23E+11,5.18E+11,29870968,29870968,29862269,29862269,29608846,1,108,10,66,64,64,12,110,1911.748916,1911.741108,12800,29.87,14.94,14.94,126193.52,5000,144943.52,93.56,93.94,93.75,1911.74,1894.97,19207,19.82,9.95,9.87,4165518.94,3332,4183010.94,1.911748916,,43.06742695,33.4772,49.69,126.1936274,22.66883352,4021.742056,3310.899858,18.75,18.75,17.49709549,17.492,0.999995882,0,126.2232704,3.823490024,3.80671,126.19352,5,144.94352,4165.51894,3.332,4183.01094
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,256,1.00E+12,481.14,29887234,21196292,nan,43169.70441,0,1912782201,33459.11,0,29886980,0,0,0,29886980,262144,29625090,29625089,14,0,4.87E+12,1.28E+12,1.58E+14,1.63E+12,1.19E+14,4.31E+12,7.19E+11,1.60E+14,1.18E+14,5.60E+11,5.60E+11,5.23E+11,5.18E+11,29886980,29886980,29877509,29877509,29624972,1,217,10,128,113,64,14,134,1912.782201,1912.766009,12800,29.89,14.94,14.94,144356.67,5000,163106.67,93.74,93.76,93.75,1912.77,1896,19207,19.83,9.96,9.87,5501723.48,3332,5519215.48,1.912782201,,43.16970441,33.45911,49.72,144.3568146,24.05373334,5340.305423,3984.295952,18.75,18.75,17.49754486,17.492,0.999991501,0,166.2839404,3.82554821,3.80877,144.35667,5,163.10667,5501.72348,3.332,5519.21548
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,512,1.00E+12,617.17,29809841,21912943,nan,43298.86584,0,1907829130,33545.98,0,29809334,0,0,0,29809334,262144,29547697,29547696,14,0,5.74E+12,1.28E+12,2.58E+14,1.11E+12,1.14E+14,5.18E+12,7.18E+11,2.59E+14,1.14E+14,5.59E+11,5.59E+11,5.21E+11,5.17E+11,29809334,29809334,29800109,29800109,29547584,1,453,10,261,208,64,14,134,1907.82913,1907.796746,12800,29.81,14.9,14.9,173707.76,5000,192457.76,93.74,93.76,93.75,1907.81,1891.04,19207,19.78,9.93,9.85,8881292.56,3332,8898784.56,1.90782913,,43.29886584,33.54598,49.59,173.7084516,24.08278192,8691.504294,3854.465221,18.75,18.75,17.49741487,17.492,0.999982992,0,266.6278535,3.815625876,3.79885,173.70776,5,192.45776,8881.29256,3.332,8898.78456
ddr3,12,1000, L, WO, Miss,ddr3_12_1000_L_WO_Miss_FRFCFS,1024,1.00E+12,1044.37,29810113,21994387,nan,43303.91979,0,1907845909,33545.68,0,29809094,0,0,0,29809094,262144,29547969,29547968,14,0,8.10E+12,1.28E+12,7.68E+14,1.12E+12,1.14E+14,7.54E+12,7.19E+11,7.69E+14,1.14E+14,5.59E+11,5.59E+11,5.21E+11,5.17E+11,29809094,29809094,29796431,29796431,29547856,1,924,10,261,720,64,14,136,1907.845909,1907.780757,12800,29.81,14.91,14.9,253088.98,5000,271838.98,93.74,93.74,93.74,1907.8,1891.06,19207,19.78,9.93,9.85,26058516.07,3332,26076008.07,1.907845909,,43.30391979,33.54568,49.59,253.0928286,24.12636074,25797.6043,3852.287913,18.75,18.75,17.49943382,17.492,0.999965817,0,778.9324337,3.815626666,3.79886,253.08898,5,271.83898,26058.51607,3.332,26076.00807
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,1,1.00E+12,155.13,52609566,52609565,58015.9007,nan,3367012010,0,19007.95,52347420,262145,52347420,0,262145,0,262145,0,0,0,0,9.86E+11,4585440340,9830550000,4585702485,0,65337242128,0,9830812145,0,9.20E+11,4585440340,4585440340,0,52609565,262145,65537,65537,0,0,1,1,1,1,1,1,0,3367.012202,16.77728,19207,17.62,17.53,0.09,1241.93,3332,18733.93,93.72,100,93.75,16.78,0,19207,0.09,0.09,0,81971.99,3332,99463.99,3.36701201,58.0159007,,19.00795,17.71,1.241927055,0,150.004,,17.492,17.492,69.96719929,,0.004982839,0.995017142,13.47841877,3.383789482,0.01678,1.24193,3.332,18.73393,81.97199,3.332,99.46399
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,2,1.00E+12,298.44,97143736,97143734,50882.07368,nan,6217198766,0,10294.02,96881589,262145,96881589,0,262145,0,262145,0,0,0,0,1.98E+12,8174312564,16837892212,5786911829,0,2.78E+11,3588872224,18039363701,0,1.70E+12,4585440340,4585440340,0,97143734,262145,131073,131073,0,0,1,2,1,1,2,2,0,6217.199086,16.77728,19207,32.46,32.37,0.09,2863.15,3332,20355.15,93.76,88.28,93.75,16.78,0,19207,0.09,0.09,0,122476.23,3332,139968.23,6.217198766,50.88207368,,10.29402,32.55,2.863149141,13.69040883,137.6283727,,17.492,17.492,34.98386655,,0.002698527,0.997301452,21.77474755,6.233976366,0.01678,2.86315,3.332,20.35515,122.47623,3.332,139.96823
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,4,1.00E+12,484.08,145692896,145692892,54294.52792,nan,9324344988,0,6863.75,145430747,262145,145430747,0,262145,0,262145,0,0,0,0,3.96E+12,11120868364,30776287606,5895908968,0,1.41E+12,6535428024,32086756234,0,2.55E+12,4585440340,4585440340,0,145692892,262145,262145,262145,0,0,3,4,2,2,4,4,0,9324.345308,16.77728,19207,48.63,48.55,0.09,9687.07,3332,27179.07,93.76,88.28,93.75,16.78,0,19207,0.09,0.09,0,189780.74,3332,207272.74,9.324344988,54.29452792,,6.86375,48.72,9.687066698,24.93058431,122.4007943,,17.492,17.492,17.492,,0.001799298,0.998200674,30.52185127,9.341122588,0.01678,9.68707,3.332,27.17907,189.78074,3.332,207.27274
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,8,1.00E+12,522.52,148905105,148708495,80429.73938,nan,9529925992,0,6715.69,148642952,262145,148642952,0,262145,0,262145,0,0,0,0,7.95E+12,8291728564,37355345088,7635787852,0,5.35E+12,3706288224,40405692600,0,2.60E+12,4585440340,4585440340,0,148905097,262145,262145,262145,0,0,7,8,4,1,8,7,0,9529.926568,16.77728,19207,49.7,49.62,0.09,35921.23,3332,53413.23,93.76,88.28,93.75,16.78,0,19207,0.09,0.09,0,222440.66,3332,239932.66,9.529925992,80.42973938,,6.71569,49.79,35.92122704,14.13831362,154.1348971,,17.492,17.492,17.492,,0.001760484,0.998239463,38.21953556,9.546703848,0.01678,35.92123,3.332,53.41323,222.44066,3.332,239.93266
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,16,1.00E+12,562.84,152583631,152354250,131371.8526,nan,9765351084,0,6553.78,152321470,262145,152321470,0,262145,0,262145,0,0,0,0,1.59E+13,8928536844,36432229344,16861586504,0,1.33E+13,4343096504,48708375508,0,2.67E+12,4585440340,4585440340,0,152583615,262145,262145,262145,0,0,15,14,8,1,16,8,0,9765.352172,16.77728,19207,50.93,50.84,0.09,86978.3,3332,104470.3,93.74,100,93.75,16.78,0,19207,0.09,0.09,0,315842.6,3332,333334.6,9.765351084,131.3718526,,6.55378,51.02,86.97829698,16.56753516,185.8069981,,17.492,17.492,17.492,,0.001718041,0.998281854,52.15747715,9.782129452,0.01678,86.9783,3.332,104.4703,315.8426,3.332,333.3346
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,32,1.00E+12,716.78,171296181,171275632,216907.9255,nan,10962953229,0,5837.84,171034004,262145,171034004,0,262145,0,262145,0,0,56,23,3.18E+13,12259097078,35391402672,44060829726,0,2.88E+13,7673656738,74866792058,0,3.00E+12,4585440340,4585440340,0,171296149,262145,262145,262145,0,32,31,14,16,1,24,12,0,10962.95425,16.77728,19207,57.17,57.08,0.09,168394.95,3332,185886.95,93.75,93.75,93.75,16.78,0,19207,0.09,0.09,0,495834.82,3332,513326.82,10.96295323,216.9079255,,5.83784,57.26,168.3949454,29.27256571,285.5930575,,17.492,17.492,17.492,,0.001530361,0.998469452,91.76960851,10.97973153,0.01678,168.39495,3.332,185.88695,495.83482,3.332,513.32682
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,64,1.00E+12,1147.42,226716868,226716723,308594.4419,nan,14509874962,0,4410.79,226454659,262145,226454659,0,262145,0,262145,0,0,160,95,6.37E+13,12851713740,38550220768,47161985750,0,5.97E+13,8266273400,81126766178,0,3.97E+12,4585440340,4585440340,0,226716804,262145,262145,262145,0,32,63,14,36,7,30,14,0,14509.87605,16.77728,19207,75.63,75.54,0.09,263521.43,3332,281013.43,93.75,94.53,93.75,16.78,0,19207,0.09,0.09,0,714467.68,3332,731959.68,14.50987496,308.5944419,,4.41079,75.72,263.5214201,31.53321025,309.4728726,,17.492,17.492,17.492,,0.001156266,0.998843452,148.9537293,14.52665333,0.01678,263.52143,3.332,281.01343,714.46768,3.332,731.95968
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,128,1.00E+12,1863.02,281254020,281253754,479238.8967,nan,18000248609,0,3555.5,280991747,262145,280991747,0,262145,0,262145,0,0,400,303,1.28E+14,12435430446,36993213164,43947416898,0,1.23E+14,7849990106,76355189722,0,4.92E+12,4585440340,4585440340,0,281253892,262145,259835,259835,0,32,127,14,67,13,32,6,0,18000.24989,16.77728,19207,93.8,93.72,0.09,436098.04,3332,453590.04,93.75,93.66,93.75,16.78,0,19207,0.09,0.09,0,1169210.97,3332,1186702.97,18.00024861,479.2388967,,3.5555,93.89,436.098029,29.94522156,293.8602949,,17.492,17.492,17.64750838,,0.000932058,0.999067487,228.5286402,18.01702717,0.01678,436.09804,3.332,453.59004,1169.21097,3.332,1186.70297
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,256,1.00E+12,3322.64,298877534,298877001,879469.5823,nan,19128145334,0,3345.85,298615133,262145,298615133,0,262145,0,262145,0,0,878,733,2.55E+14,12075145556,36377642289,45750466855,0,2.50E+14,7489705216,77542668804,0,5.23E+12,4585440340,4585440340,0,298877278,262145,254529,254529,0,32,249,14,131,12,42,6,0,19128.14661,16.77728,19207,99.68,99.59,0.09,836763.88,3332,854255.88,93.75,95.81,93.75,16.78,0,19207,0.09,0.09,0,1910606.14,3332,1928098.14,19.12814533,879.4695823,,3.34585,99.77,836.7638939,28.57084902,304.6516067,,17.492,17.492,18.01539447,,0.000877098,0.999122045,365.5226415,19.14492389,0.01678,836.76388,3.332,854.25588,1910.60614,3.332,1928.09814
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,512,1.00E+12,5082.3,299202875,299201663,1732226.324,nan,19148950742,0,3342.21,298940218,262145,298940218,0,262145,0,262145,0,0,1997,1798,5.11E+14,12043842368,37147642559,51771672165,0,5.06E+14,7458402028,84333874384,0,5.23E+12,4585440340,4585440340,0,299202363,262145,249571,249571,0,32,501,14,258,13,60,6,0,19148.95202,16.77728,19207,99.79,99.7,0.09,1689503.92,3332,1706995.92,93.75,96.06,93.75,16.78,0,19207,0.09,0.09,0,3673817.55,3332,3691309.55,19.14895074,1732.226324,,3.34221,99.88,1689.503912,28.45143729,337.9153603,,17.492,17.492,18.37328993,,0.000876145,0.999122144,631.0859855,19.1657293,0.01678,1689.50392,3.332,1706.99592,3673.81755,3.332,3691.30955
ddr4,12,1000, L, RO, Hit,ddr4_12_1000_L_RO_Hit_FRFCFS,1024,1.00E+12,8924.72,299205137,299202740,3443399.747,nan,19149062722,0,3342.19,298941968,262145,298941968,0,262145,0,262145,0,0,3333,3076,1.02E+15,12045884934,37427253182,51837212282,0,1.02E+15,7460444594,84679025124,0,5.23E+12,4585440340,4585440340,0,299204113,262145,250212,250212,0,32,1011,14,256,13,55,6,0,19149.064,16.77728,19207,99.79,99.7,0.09,3400676.4,3332,3418168.4,93.75,96.04,93.75,16.78,0,19207,0.09,0.09,0,10841015.59,3332,10858507.59,19.14906272,3443.399747,,3.34219,99.88,3400.676383,28.45922903,338.4291126,,17.492,17.492,18.32622072,,0.000876138,0.99912044,1143.221468,19.16584128,0.01678,3400.6764,3.332,3418.1684,10841.01559,3.332,10858.50759
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,1,1.00E+12,59.16,10053929,10053924,218927.3106,nan,643451314.5,0,99463.6,0,10053928,0,0,10053928,0,262144,9791785,0,4,0,4.47E+11,1.76E+11,3.77E+11,1.76E+11,0,2.71E+11,0,3.77E+11,0,1.76E+11,1.76E+11,1.76E+11,0,10053928,10053928,2513485,2513485,0,1,1,1,1,1,1,1,0,643.451442,643.451378,19207,6.7,3.35,3.35,26978.57,3332,44470.57,87.5,100,93.75,643.45,0,19207,3.35,3.35,0,81971.69,3332,99463.69,0.643451314,218.9273106,,99.4636,10.05,26.97856987,0,150.004,,17.492,17.492,69.96791649,,0.999999901,0,2.834548685,1.28690282,0.64345,26.97857,3.332,44.47057,81.97169,3.332,99.46369
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,2,1.00E+12,79.79,14288989,14288981,229951.9922,nan,914494929.2,0,69983.97,0,14288987,0,0,14288987,0,262144,14026845,0,6,0,7.67E+11,4.46E+11,9.18E+11,3.15E+11,0,5.17E+11,1.96E+11,9.83E+11,0,2.50E+11,2.50E+11,2.50E+11,0,14288987,14288987,7144497,7144497,0,1,1,2,1,1,2,2,0,914.495121,914.494993,19207,9.52,4.76,4.76,36169.82,3332,53661.82,99.22,88.28,93.75,914.5,0,19207,4.76,4.76,0,122476.04,3332,139968.04,0.914494929,229.9519922,,69.98397,14.28,36.16982241,13.69015468,137.6281831,,17.492,17.492,34.98398286,,0.99999986,0,3.67878652,1.828990114,0.9145,36.16982,3.332,53.66182,122.47604,3.332,139.96804
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,4,1.00E+12,111.17,17804185,17804173,278657.5212,nan,1139467367,0,56166.58,0,17804181,0,0,17804181,0,262144,17542041,0,8,0,1.27E+12,7.42E+11,1.82E+12,5.17E+11,0,9.60E+11,4.30E+11,2.02E+12,0,3.11E+11,3.11E+11,3.11E+11,0,17804181,17804181,15711125,15711125,0,1,3,4,3,2,4,4,0,1139.467687,1139.467431,19207,11.87,5.93,5.93,53940.25,3332,71432.25,93.7,93.8,93.75,1139.47,0,19207,5.93,5.93,0,184998.95,3332,202490.95,1.139467367,278.6575212,,56.16658,17.8,53.94025041,24.1691945,128.6960579,,17.492,17.492,19.82230643,,0.999999775,0,4.657783115,2.278935118,1.13947,53.94025,3.332,71.43225,184.99895,3.332,202.49095
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,8,1.00E+12,199.03,32562700,8140841,289891.3723,nan,2084012078,0,30709.99,0,32562695,0,0,32562695,0,262144,32300556,0,15,0,2.22E+12,1.03E+12,4.64E+12,9.48E+11,0,1.65E+12,4.60E+11,5.02E+12,0,5.70E+11,5.70E+11,5.70E+11,0,32562695,32562695,32562620,32562620,0,1,7,8,7,1,8,7,0,2084.01259,2084.012334,19207,21.7,10.85,10.85,50811.39,3332,68303.39,99.22,88.28,93.75,2084.01,0,19207,10.85,10.85,0,222439.38,3332,239931.38,2.084012078,289.8913723,,30.70999,32.55,50.81139153,14.13728797,154.1361926,,17.492,17.492,17.49204029,,0.999999846,0,8.842753457,4.168024924,2.08401,50.81139,3.332,68.30339,222.43938,3.332,239.93138
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,16,1.00E+12,312.16,48306376,16885706,350395.1767,nan,3091606901,0,20701.2,0,48306363,0,0,48306363,0,262144,48044232,0,23,0,5.58E+12,1.85E+12,6.79E+12,2.62E+12,0,4.73E+12,1.00E+12,8.57E+12,0,8.45E+11,8.45E+11,8.45E+11,0,48306363,48306363,48306317,48306317,0,1,16,10,14,2,16,9,0,3091.607861,3091.607093,19207,32.19,16.1,16.1,97982.26,3332,115474.26,93.11,94.39,93.75,3091.61,0,19207,16.1,16.1,0,292852.42,3332,310344.42,3.091606901,350.3951767,,20.7012,48.29,97.98226009,20.73342842,177.3781398,,17.492,17.492,17.49201666,,0.999999731,0,16.83813966,6.183214954,3.09161,97.98226,3.332,115.47426,292.85242,3.332,310.34442
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,32,1.00E+12,368.97,49450833,39615625,532251.7792,nan,3164851945,0,20222.11,0,49450801,0,0,49450801,0,262144,49188689,0,23,0,1.09E+13,2.36E+12,6.60E+12,6.87E+12,0,1.00E+13,1.50E+12,1.26E+13,0,8.65E+11,8.65E+11,8.65E+11,0,49450801,49450801,48116148,48116148,0,1,25,10,18,6,24,12,0,3164.852969,3164.851049,19207,32.96,16.48,16.48,202339.42,3332,219831.42,93.43,94.07,93.75,3164.85,0,19207,16.48,16.48,0,474737.96,3332,492229.96,3.164851945,532.2517792,,20.22211,49.44,202.3394263,30.2586027,261.9769309,,17.492,17.492,17.97719575,,0.999999353,0,27.0761073,6.329704018,3.16485,202.33942,3.332,219.83142,474.73796,3.332,492.22996
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,64,1.00E+12,425.14,53150929,53150840,767241.3475,nan,3401656575,0,18814.35,0,53150865,0,0,53150865,0,262144,52888785,0,25,0,2.13E+13,2.62E+12,7.90E+12,9.54E+12,0,2.04E+13,1.69E+12,1.65E+13,0,9.30E+11,9.30E+11,9.30E+11,0,53150865,53150865,52892639,52892639,0,1,50,12,36,11,30,14,0,3401.658175,3401.654719,19207,35.42,17.71,17.71,382874.35,3332,400366.35,93.27,94.23,93.75,3401.66,0,19207,17.71,17.71,0,710934.99,3332,728426.99,3.401656575,767.2413475,,18.81435,53.13,382.8743252,31.74985742,312.0845638,,17.492,17.492,17.57739731,,0.999998796,0,41.418897,6.803312894,3.40166,382.87435,3.332,400.36635,710.93499,3.332,728.42699
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,128,1.00E+12,638.69,61655649,61655492,1186117.511,nan,3945956950,0,16219.12,0,61655521,0,0,61655521,0,262144,61393505,0,29,0,5.31E+13,2.91E+12,8.51E+12,9.32E+12,0,5.20E+13,1.83E+12,1.68E+13,0,1.08E+12,1.08E+12,1.08E+12,0,61655521,61655521,60759056,60759056,0,1,108,13,67,13,32,6,0,3945.958678,3945.953046,19207,41.09,20.54,20.54,843191.13,3332,860683.13,92.81,94.69,93.75,3945.96,0,19207,20.54,20.54,0,1132406.4,3332,1149898.4,3.94595695,1186.117511,,16.21912,61.63,843.1911272,29.63187716,275.732117,,17.492,17.492,17.75008442,,0.999997924,0,74.06617954,7.891911724,3.94596,843.19113,3.332,860.68313,1132.4064,3.332,1149.8984
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,256,1.00E+12,977.83,69625505,69625216,1971055.366,nan,4456023200,0,14362.56,0,69625249,0,0,69625249,0,262144,69363361,0,33,0,1.13E+14,3.21E+12,9.66E+12,1.23E+13,0,1.12E+14,1.99E+12,2.08E+13,0,1.22E+12,1.22E+12,1.22E+12,0,69625249,69625249,66794646,66794646,0,1,209,14,131,13,64,6,0,4456.024736,4456.0152,19207,46.4,23.2,23.2,1603577.9,3332,1621069.9,91.76,95.74,93.75,4456.02,0,19207,23.2,23.2,0,1919200.84,3332,1936692.84,4.4560232,1971.055366,,14.36256,69.6,1603.57749,28.6130357,310.7645095,,17.492,17.492,18.23327061,,0.999996323,0,138.9842204,8.912039936,4.45602,1603.5779,3.332,1621.0699,1919.20084,3.332,1936.69284
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,512,1.00E+12,1620.24,71160001,71159456,3727057.39,nan,4554223467,0,14052.84,0,71159489,0,0,71159489,0,262144,70897857,0,33,0,2.38E+14,3.27E+12,1.01E+13,1.42E+13,0,2.37E+14,2.02E+12,2.30E+13,0,1.24E+12,1.24E+12,1.24E+12,0,71159489,71159489,67751303,67751303,0,1,439,14,258,13,64,6,0,4554.226347,4554.207275,19207,47.42,23.71,23.71,3334116.38,3332,3351608.38,91.39,96.11,93.75,4554.22,0,19207,23.71,23.71,0,3675512.6,3332,3693004.6,4.554223467,3727.05739,,14.05284,71.13,3334.115422,28.45072767,340.1952571,,17.492,17.492,18.37192388,,0.999992805,0,267.2843389,9.108433622,4.55422,3334.11638,3.332,3351.60838,3675.5126,3.332,3693.0046
ddr4,12,1000, L, RO, Miss,ddr4_12_1000_L_RO_Miss_FRFCFS,1024,1.00E+12,2851.64,71239281,71238224,10909979.68,nan,4559264570,0,14037.2,0,71238257,0,0,71238257,0,262144,70977137,0,33,0,7.51E+14,3.27E+12,1.02E+13,1.41E+13,0,7.49E+14,2.03E+12,2.30E+13,0,1.25E+12,1.25E+12,1.25E+12,0,71238257,71238257,67962070,67962070,0,1,900,14,256,13,64,6,0,4559.266298,4559.248378,19207,47.47,23.74,23.74,10518072.97,3332,10535564.97,91.44,96.06,93.75,4559.27,0,19207,23.74,23.74,0,10858450.51,3332,10875942.51,4.55926457,10909.97968,,14.0372,71.21,10518.07172,28.45639284,338.4488583,,17.492,17.492,18.33522127,,0.999985626,0,779.2279109,9.118514676,4.55927,10518.07297,3.332,10535.56497,10858.45051,3.332,10875.94251
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,1,1.00E+12,108.39,22162550,22162549,nan,55121.16003,0,1418403136,45121.16,21900404,262145,0,21900404,0,262145,262145,0,0,0,0,9.86E+11,3.88E+11,9830550000,4585702485,0,5.98E+11,0,9830812145,0,3.88E+11,3.88E+11,4585440340,0,22162549,22162549,65537,65537,0,0,1,1,1,1,1,1,0,1418.4032,1418.403136,19207,14.77,7.38,7.38,26978.69,3332,44470.69,87.5,100,93.75,16.78,0,19207,0.09,0.09,0,81971.99,3332,99463.99,1.418403136,,55.12116003,45.12116,14.86,26.97868552,0,150.004,,17.492,17.492,69.96719929,,0.011828287,0.988171668,6.248373534,2.836806336,0.01678,26.97869,3.332,44.47069,81.97199,3.332,99.46399
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,2,1.00E+12,163.38,31543393,31543391,nan,41702.36044,0,2018777062,31702.36,31281246,262145,0,31281246,0,262145,262145,0,0,0,0,1.91E+12,1.20E+12,16837892212,5786915446,0,1.36E+12,6.49E+11,18039367318,0,5.52E+11,5.52E+11,4585440340,0,31543391,31543391,131073,131073,0,0,2,2,1,1,2,2,0,2018.777126,2018.776998,19207,21.02,10.51,10.51,43064.74,3332,60556.74,99.21,88.29,93.75,16.78,0,19207,0.09,0.09,0,122476.25,3332,139968.25,2.018777062,,41.70236044,31.70236,21.11,43.06474344,20.58721561,137.6284003,,17.492,17.492,34.98386655,,0.008310615,0.991689321,8.556089009,4.037554124,0.01678,43.06474,3.332,60.55674,122.47625,3.332,139.96825
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,4,1.00E+12,215.04,40231506,40231499,nan,34856.14151,0,2574816289,24856.14,39969357,262145,0,39969357,0,262145,262145,0,0,0,0,3.13E+12,2.03E+12,30776287606,5895923132,0,2.42E+12,1.32E+12,32086770398,0,7.04E+11,7.04E+11,4585440340,0,40231502,40231502,262145,262145,0,0,4,4,3,2,4,4,0,2574.816289,2574.816097,19207,26.81,13.41,13.41,60233.1,3332,77725.1,99.21,88.29,93.75,16.78,0,19207,0.09,0.09,0,189780.8,3332,207272.8,2.574816289,,34.85614151,24.85614,26.9,60.23309606,32.93414134,122.4008484,,17.492,17.492,17.492,,0.006515913,0.993483987,10.78381685,5.149632386,0.01678,60.2331,3.332,77.7251,189.7808,3.332,207.2728
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,8,1.00E+12,342.12,63141541,62944928,nan,25834.32107,0,4041058417,15837.43,62879388,262145,0,62879388,0,262145,262145,0,0,0,0,6.71E+12,3.16E+12,37355345088,7635790579,0,5.60E+12,2.05E+12,40405695327,0,1.10E+12,1.10E+12,4585440340,0,63141533,63141533,262145,262145,0,0,8,8,7,1,8,7,0,4041.058417,4041.057969,19207,42.08,21.04,21.04,88730.35,3332,106222.35,99.21,88.29,93.75,16.78,0,19207,0.09,0.09,0,222440.67,3332,239932.67,4.041058417,,25.83432107,15.83743,42.17,88.73035111,32.49069074,154.1349075,,17.492,17.492,17.492,,0.004151704,0.995848169,20.69981341,8.082116386,0.01678,88.73035,3.332,106.22235,222.44067,3.332,239.93267
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,16,1.00E+12,362.16,63946227,63716846,nan,25634.55298,0,4092558393,15638.14,63684066,262145,0,63684066,0,262145,262145,0,0,0,0,1.14E+13,3.20E+12,36432229344,16862089770,0,1.03E+13,2.08E+12,48708878774,0,1.12E+12,1.12E+12,4585440340,0,63946211,63946211,262145,262145,0,0,16,12,13,1,16,8,0,4092.557881,4092.557497,19207,42.62,21.31,21.31,160519.07,3332,178011.07,92.58,94.92,93.75,16.78,0,19207,0.09,0.09,0,315844.52,3332,333336.52,4.092558393,,25.63455298,15.63814,42.71,160.5190734,32.58626136,185.8089179,,17.492,17.492,17.492,,0.00409946,0.99590029,27.58577811,8.185115378,0.01678,160.51907,3.332,178.01107,315.84452,3.332,333.33652
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,32,1.00E+12,404.03,66856994,66836483,nan,24956.99074,0,4278847473,14957.3,66594817,262145,0,66594817,0,262145,262145,0,0,0,0,2.07E+13,3.34E+12,35391402672,44061045500,0,1.95E+13,2.17E+12,74867007832,0,1.17E+12,1.17E+12,4585440340,0,66856962,66856962,262145,262145,0,0,29,14,25,1,24,12,0,4278.847025,4278.845553,19207,44.56,22.28,22.28,291654.62,3332,309146.62,93.66,93.84,93.75,16.78,0,19207,0.09,0.09,0,495835.64,3332,513327.64,4.278847473,,24.95699074,14.9573,44.65,291.6546588,32.53087723,285.5938806,,17.492,17.492,17.492,,0.003920981,0.99607854,44.27640493,8.557692578,0.01678,291.65462,3.332,309.14662,495.83564,3.332,513.32764
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,64,1.00E+12,558.71,79548807,79548743,nan,22570.89739,0,5091123565,12570.9,79286598,262145,0,79286598,0,262145,262145,0,0,0,0,3.60E+13,3.85E+12,38550220768,47162518130,0,3.46E+13,2.45E+12,81127298558,0,1.39E+12,1.39E+12,4585440340,0,79548743,79548743,262145,262145,0,0,50,14,41,7,30,14,0,5091.121709,5091.119533,19207,53.01,26.51,26.51,435120.23,3332,452612.23,93.19,94.3,93.75,16.78,0,19207,0.09,0.09,0,714469.71,3332,731961.71,5.091123565,,22.57089739,12.5709,53.1,435.1202273,30.84557549,309.4749034,,17.492,17.492,17.492,,0.003295398,0.996703797,65.8597852,10.18224124,0.01678,435.12023,3.332,452.61223,714.46971,3.332,731.96171
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,128,1.00E+12,899.96,105033313,105033185,nan,19520.78747,0,6722131468,9520.79,104771040,262145,0,104771040,0,262145,262145,0,0,0,0,6.79E+13,4.88E+12,36993083326,43949247528,0,6.60E+13,3.04E+12,76356890514,0,1.84E+12,1.84E+12,4585440340,0,105033185,105033185,259835,259835,0,0,108,14,74,13,32,6,0,6722.127628,6722.12334,19207,70,35,35,628679.79,3332,646171.79,91.65,95.85,93.75,16.78,0,19207,0.09,0.09,0,1169216.41,3332,1186708.41,6.722131468,,19.52078747,9.52079,70.09,628.6795897,28.93119696,293.8668405,,17.492,17.492,17.64750838,,0.002495827,0.997502954,105.4649003,13.44425097,0.01678,628.67979,3.332,646.17179,1169.21641,3.332,1186.70841
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,256,1.00E+12,1500.32,121524703,121524447,nan,18228.77758,0,7777580844,8228.78,121262302,262145,0,121262302,0,262145,262145,0,0,0,0,1.30E+14,5.59E+12,36377951443,45749530635,0,1.28E+14,3.46E+12,77542041738,0,2.13E+12,2.13E+12,4585440340,0,121524447,121524447,254529,254529,0,0,209,14,138,12,42,6,0,7777.572652,7777.564588,19207,80.99,40.49,40.49,1054578.24,3332,1072070.24,91.33,96.17,93.75,16.78,0,19207,0.09,0.09,0,1910646.36,3332,1928138.36,7.777580844,,18.22877758,8.22878,81.08,1054.578057,28.49157225,304.6491431,,17.492,17.492,18.01539447,,0.002157133,0.99784076,175.082844,15.55513724,0.01678,1054.57824,3.332,1072.07024,1910.64636,3.332,1928.13836
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,512,1.00E+12,2583.52,128216929,128216417,nan,17799.27805,0,8205882889,7799.28,127954272,262145,0,127954272,0,262145,262145,0,0,0,0,2.58E+14,5.89E+12,37139461505,51771427331,0,2.56E+14,3.65E+12,84325448496,0,2.24E+12,2.24E+12,4585440340,0,128216417,128216417,249565,249565,0,0,439,14,265,13,60,6,0,8205.867337,8205.850185,19207,85.45,42.72,42.72,1993049.6,3332,2010541.6,90.64,96.86,93.75,16.78,0,19207,0.09,0.09,0,3673865.15,3332,3691357.15,8.205882889,,17.79927805,7.79928,85.54,1993.048729,28.44824347,337.8897221,,17.492,17.492,18.37373165,,0.002044543,0.997951464,309.3546594,16.41171752,0.01678,1993.0496,3.332,2010.5416,3673.86515,3.332,3691.35715
ddr4,12,1000, L, WO, Hit,ddr4_12_1000_L_WO_Hit_FRFCFS,1024,1.00E+12,4461.74,132412977,132411953,nan,17552.12189,0,8474430310,7552.13,132149808,262145,0,132149808,0,262145,262145,0,0,0,0,7.70E+14,6.08E+12,37432485856,51813387570,0,7.67E+14,3.77E+12,84660433086,0,2.32E+12,2.32E+12,4585440340,0,132411953,132411953,250211,250211,0,0,900,14,262,13,55,6,0,8474.38199,8474.364838,19207,88.24,44.12,44.12,5795077.28,3332,5812569.28,91.56,95.94,93.75,16.78,0,19207,0.09,0.09,0,10841163.71,3332,10858655.71,8.47443031,,17.55212189,7.55213,88.33,5795.077197,28.44892395,338.3561597,,17.492,17.492,18.32629397,,0.001979753,0.998012514,822.9721303,16.94874683,0.01678,5795.07728,3.332,5812.56928,10841.16371,3.332,10858.65571
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,1,1.00E+12,9.41,1597287,1597286,nan,636061.841,0,102226248.7,626061.9,0,1597286,0,0,0,1597286,262144,1335143,1335142,0,0,71032211864,27939726712,9.01E+11,27941323998,23354303864,43092485152,0,9.01E+11,0,27939726712,27939726712,27939726712,23354303864,1597286,1597286,1400678,1400678,1335142,0,1,1,1,1,1,1,1,102.226313,102.226249,19207,1.06,0.53,0.53,26978.56,3332,44470.56,87.5,100,93.75,102.23,85.45,19207,0.98,0.53,0.44,608570.3,3332,626062.3,0.102226249,,636.061841,626.0619,2.04,26.97856561,0,643.2803265,0,17.492,17.492,19.94728747,17.492,0.999999374,0,1.158335495,0.204452562,0.18768,26.97856,3.332,44.47056,608.5703,3.332,626.0623
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,2,1.00E+12,13.61,2194925,2194922,nan,465596.8984,0,140475063.7,455596.67,0,2194923,0,0,0,2194923,262144,1932781,1932780,1,0,94530677220,45189464620,1.87E+12,39974218238,33808187760,56137084104,6795871504,1.87E+12,0,38393593116,38393593116,38393593116,33808187760,2194923,2194923,2063851,2063851,1932780,1,1,2,1,1,2,2,1,140.475128,140.475,19207,1.46,0.73,0.73,25575.88,3332,43067.88,99.22,88.28,93.75,140.47,123.7,19207,1.38,0.73,0.64,893702.19,3332,911194.19,0.140475064,,465.5968984,455.59667,2.84,25.57587856,3.096177635,904.6564377,0,17.492,17.492,18.60288999,17.492,0.999999089,0,2.166203147,0.280950128,0.26417,25.57588,3.332,43.06788,893.70219,3.332,911.19419
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,4,1.00E+12,26.94,4045952,2612246,nan,256806.6719,0,258940807.4,247160.67,0,4045949,0,0,0,4045949,262144,3783808,3783807,1,0,2.17E+11,89927347714,3.12E+12,83227966904,7.74E+11,1.46E+11,19155607806,3.13E+12,7.08E+11,70771739908,70771739908,70771739908,66186352044,4045949,4045949,3587762,3587762,3783807,1,3,4,2,2,4,4,3,258.940871,258.940679,19207,2.7,1.35,1.35,36102.02,3332,53594.02,92.64,94.86,93.75,258.94,242.16,19207,2.61,1.35,1.26,827640.23,3332,845132.23,0.258940807,,256.8066719,247.16067,5.31,36.10202905,4.73451539,872.8978259,187.1374871,17.492,17.492,19.72587365,17.492,0.999999259,0,3.918277102,0.51788155,0.5011,36.10202,3.332,53.59402,827.64023,3.332,845.13223
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,8,1.00E+12,83.68,10795184,4336285,nan,102033.9439,0,690891661.2,92633.91,0,10795178,0,0,0,10795178,262144,10533040,10533039,5,0,7.70E+11,3.03E+11,5.72E+12,2.70E+11,2.24E+12,5.81E+11,1.14E+11,5.80E+12,2.06E+12,1.89E+11,1.89E+11,1.89E+11,1.84E+11,10795178,10795178,9875264,9875264,10533039,1,7,8,5,5,8,7,6,690.891725,690.891341,19207,7.19,3.6,3.6,53830.05,3332,71322.05,93.31,94.19,93.75,690.89,674.11,19207,7.11,3.6,3.51,608720.25,3332,626212.25,0.690891661,,102.0339439,92.63391,14.3,53.83004996,10.58507918,587.4584736,195.5585839,17.492,17.492,19.12143853,17.492,0.999999444,0,7.621172384,1.381783066,1.365,53.83005,3.332,71.32205,608.72025,3.332,626.21225
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,16,1.00E+12,246.37,29836467,14992013,nan,43018.85402,0,1909533738,33516.03,0,29836455,0,0,0,29836455,262144,29574323,29574322,14,0,3.58E+12,1.17E+12,1.09E+13,7.82E+11,6.47E+12,3.06E+12,6.50E+11,1.12E+13,5.95E+12,5.22E+11,5.22E+11,5.22E+11,5.17E+11,29836455,29836455,29830949,29830949,29574315,1,15,12,11,8,16,13,17,1909.533738,1909.533034,19207,19.88,9.94,9.94,102596.37,3332,120088.37,93.99,93.51,93.75,1909.53,1892.76,19207,19.8,9.94,9.85,494742.87,3332,512234.87,1.909533738,,43.01885402,33.51603,39.68,102.5963605,21.77202571,374.7234258,201.3512755,17.492,17.492,17.49522856,17.492,0.999999598,0,16.45692986,3.819066772,3.80229,102.59637,3.332,120.08837,494.74287,3.332,512.23487
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,32,1.00E+12,264.92,29877851,15151652,nan,42978.18361,0,1912182165,33469.61,0,29877824,0,0,0,29877824,262144,29615707,29615706,14,0,3.79E+12,1.21E+12,2.46E+13,1.18E+12,1.86E+13,3.27E+12,6.86E+11,2.53E+13,1.81E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29877824,29877824,29877824,29877824,29615686,1,25,11,16,9,32,12,32,1912.182165,1912.180501,19207,19.91,9.96,9.96,109461.28,3332,126953.28,95.2,92.3,93.75,1912.18,1895.4,19207,19.82,9.96,9.87,972816.24,3332,990308.24,1.912182165,,42.97818361,33.46961,39.73,109.461286,22.97207182,845.8615573,612.174736,17.492,17.492,17.492,17.492,0.999999096,0,30.797215,3.824362666,3.80758,109.46128,3.332,126.95328,972.81624,3.332,990.30824
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,64,1.00E+12,297.2,29883359,15107665,nan,42954.34233,0,1912534507,33463.45,0,29883300,0,0,0,29883300,262144,29621215,29621214,14,0,3.93E+12,1.20E+12,5.62E+13,1.28E+12,4.52E+13,3.41E+12,6.75E+11,5.70E+13,4.47E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29883300,29883300,29883300,29883300,29621170,1,50,11,36,10,64,14,58,1912.534507,1912.530795,19207,19.91,9.96,9.96,114152.89,3332,131644.89,93.48,94.02,93.75,1912.53,1895.75,19207,19.83,9.96,9.87,2038703.08,3332,2056195.08,1.912534507,,42.95434233,33.46345,39.74,114.1528727,22.58768658,1907.055632,1509.438062,17.492,17.492,17.492,17.492,0.999998026,0,62.64363911,3.825065302,3.80828,114.15289,3.332,131.64489,2038.70308,3.332,2056.19508
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,128,1.00E+12,351.18,29899696,17886227,nan,43043.15341,0,1913580469,33445.16,0,29899568,0,0,0,29899568,262144,29637552,29637546,14,0,4.33E+12,1.25E+12,1.19E+14,1.74E+12,9.95E+13,3.81E+12,7.29E+11,1.20E+14,9.90E+13,5.23E+11,5.23E+11,5.23E+11,5.18E+11,29899568,29899568,29897257,29897257,29637446,1,108,14,67,64,64,14,111,1913.580149,1913.572341,19207,19.93,9.96,9.96,127299.64,3332,144791.64,93.61,93.89,93.75,1913.57,1896.8,19207,19.84,9.96,9.88,4174315.89,3332,4191807.89,1.913580469,,43.04315341,33.44516,39.77,127.2997686,24.3932458,4029.831185,3340.159906,17.492,17.492,17.4933521,17.492,0.999995719,0,126.5953543,3.82715249,3.81037,127.29964,3.332,144.79164,4174.31589,3.332,4191.80789
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,256,1.00E+12,443.14,29918177,10917767,nan,42790.50228,0,1914762335,33424.51,0,29917927,0,0,0,29917927,262144,29656033,29656032,14,0,4.02E+12,1.16E+12,1.60E+14,1.27E+12,1.18E+14,3.50E+12,6.36E+11,1.60E+14,1.18E+14,5.23E+11,5.23E+11,5.23E+11,5.19E+11,29917927,29917927,29910301,29910301,29655908,1,209,14,131,113,64,14,134,1914.762335,1914.746399,19207,19.94,9.97,9.97,117015.19,3332,134507.19,93.73,93.77,93.75,1914.75,1897.98,19207,19.85,9.97,9.88,5496719.08,3332,5514211.08,1.914762335,,42.79050228,33.42451,39.79,117.0152791,21.27474669,5363.573968,3971.071397,17.492,17.492,17.4964598,17.492,0.999991644,0,166.1757743,3.829508734,3.81273,117.01519,3.332,134.50719,5496.71908,3.332,5514.21108
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,512,1.00E+12,610.84,29857825,13201058,nan,42929.95743,0,1910900305,33492.07,0,29857320,0,0,0,29857320,262144,29595681,29595680,14,0,4.98E+12,1.18E+12,2.59E+14,1.11E+12,1.14E+14,4.46E+12,6.58E+11,2.60E+14,1.14E+14,5.22E+11,5.22E+11,5.22E+11,5.18E+11,29857320,29857320,29844728,29844728,29595568,1,439,14,259,208,64,14,138,1910.900305,1910.868049,19207,19.9,9.95,9.95,149289.99,3332,166781.99,93.73,93.77,93.75,1910.88,1894.12,19207,19.81,9.95,9.86,8863296.27,3332,8880788.27,1.910900305,,42.92995743,33.49207,39.71,149.2905872,22.04536447,8700.170792,3849.325906,17.492,17.492,17.49938017,17.492,0.999983087,0,266.4508664,3.821768354,3.805,149.28999,3.332,166.78199,8863.29627,3.332,8880.78827
ddr4,12,1000, L, WO, Miss,ddr4_12_1000_L_WO_Miss_FRFCFS,1024,1.00E+12,972.19,29869137,13033148,nan,42917.56623,0,1911624609,33479.38,0,29868121,0,0,0,29868121,262144,29606993,29606992,14,0,6.69E+12,1.18E+12,7.70E+14,9.91E+11,1.14E+14,6.16E+12,6.55E+11,7.71E+14,1.14E+14,5.22E+11,5.22E+11,5.22E+11,5.18E+11,29868121,29868121,29856186,29856186,29606880,1,900,14,259,720,64,14,139,1911.624609,1911.559649,19207,19.91,9.95,9.95,206341.1,3332,223833.1,93.73,93.77,93.75,1911.58,1894.84,19207,19.82,9.95,9.87,26026094.2,3332,26043586.2,1.911624609,,42.91756623,33.47938,39.73,206.3446596,21.92085576,25812.55043,3845.827576,17.492,17.492,17.49899242,17.492,0.999965985,0,779.3842561,3.823184258,3.80642,206.3411,3.332,223.8331,26026.0942,3.332,26043.5862
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,1,1.00E+12,129.08,56793322,56793321,55215.40857,nan,3634772372,0,17607.7,56531176,262145,56531176,0,262145,0,262145,0,0,0,0,9.86E+11,4211097280,9830550000,4585702485,0,73255867615,0,9830812145,0,9.12E+11,4211097280,4585440340,0,56793321,262145,65537,65537,0,0,1,1,1,1,1,1,0,3634.7725,16.77728,33613,10.86,10.81,0.05,1289.87,1904,17353.87,93.72,100,93.75,16.78,0,19207,0.09,0.09,0,80501.81,3332,97993.81,3.634772372,55.21540857,,17.6077,10.95,1.289867652,0,150.004,,16.064,16.064,69.96719929,,0.004615772,0.995384211,14.39080593,3.65154978,0.01678,1.28987,1.904,17.35387,80.50181,3.332,97.99381
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,2,1.00E+12,249.83,104319918,104319916,48757.6919,nan,6676474376,0,9585.9,104057771,262145,104057771,0,262145,0,262145,0,0,0,0,1.98E+12,8069049870,16570512880,5786911829,0,3.02E+11,3857952590,17771984369,0,1.68E+12,4211097280,4585440340,0,104319916,262145,131073,131073,0,0,1,2,1,1,2,2,0,6676.474696,16.77728,33613,19.91,19.86,0.05,2893.48,1904,18957.48,93.76,89.06,93.75,16.78,0,19207,0.09,0.09,0,119614.81,3332,137106.81,6.676474376,48.7576919,,9.5859,20,2.893478627,14.71686506,135.5884459,,16.064,16.064,34.98386655,,0.002512895,0.997487086,22.98278829,6.693251976,0.01678,2.89348,1.904,18.95748,119.61481,3.332,137.10681
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,4,1.00E+12,364.75,148930589,148930585,53550.83435,nan,9531557216,0,6714.54,148668440,262145,148668440,0,262145,0,262145,0,0,0,0,3.96E+12,11242145600,31888261197,5895902926,0,1.57E+12,7031048320,33198723783,0,2.39E+12,4211097280,4585440340,0,148930585,262145,262145,262145,0,0,3,4,2,2,4,4,0,9531.557536,16.77728,33613,28.41,28.36,0.05,10518.59,1904,26582.59,93.76,89.06,93.75,16.78,0,19207,0.09,0.09,0,193021.47,3332,210513.47,9.531557216,53.55083435,,6.71454,28.5,10.51859407,26.82121849,126.6425977,,16.064,16.064,17.492,,0.001760182,0.998239791,31.81193117,9.548334816,0.01678,10.51859,1.904,26.58259,193.02147,3.332,210.51347
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,8,1.00E+12,381.19,154860743,154664132,78105.73125,nan,9911086798,0,6457.41,154598590,262145,154598590,0,262145,0,262145,0,0,0,0,7.95E+12,7826057934,37355307366,7544497996,0,5.47E+12,3614960654,40314365022,0,2.49E+12,4211097280,4585440340,0,154860735,262145,262145,262145,0,0,7,8,4,1,8,7,0,9911.087374,16.77728,33613,29.54,29.49,0.05,35295.65,1904,51359.65,93.76,89.06,93.75,16.78,0,19207,0.09,0.09,0,218810.71,3332,236302.71,9.911086798,78.10573125,,6.45741,29.63,35.29564986,13.78992792,153.7865114,,16.064,16.064,17.492,,0.001692779,0.998307169,39.10110955,9.927864654,0.01678,35.29565,1.904,51.35965,218.81071,3.332,236.30271
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,16,1.00E+12,441.46,166711577,166482193,121934.4967,nan,10669539644,0,5998.38,166449416,262145,166449416,0,262145,0,262145,0,0,0,0,1.59E+13,8427658564,36615750660,16273213482,0,1.33E+13,4216561284,48303523802,0,2.68E+12,4211097280,4585440340,0,166711561,262145,262145,262145,0,0,15,16,8,1,16,8,0,10669.54009,16.77728,33613,31.79,31.74,0.05,79556.24,1904,95620.24,93.74,100,93.75,16.78,0,19207,0.09,0.09,0,316938.83,3332,334430.83,10.66953964,121.9344967,,5.99838,31.88,79.5562393,16.08484344,184.2626173,,16.064,16.064,17.492,,0.001572446,0.998427458,54.93540908,10.68631737,0.01678,79.55624,1.904,95.62024,316.93883,3.332,334.43083
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,32,1.00E+12,603.41,209018862,208977834,180768.7401,nan,13377204593,0,4784.26,208756685,262145,208756685,0,262145,0,262145,0,0,56,23,3.19E+13,12217685046,36046420560,36687555490,0,2.85E+13,8006587766,68148535710,0,3.36E+12,4211097280,4585440340,0,209018830,262145,262145,262145,0,32,31,19,16,1,24,12,0,13377.20555,16.77728,33613,39.85,39.8,0.05,136368.45,1904,152432.45,93.75,93.75,93.75,16.78,0,19207,0.09,0.09,0,453993.59,3332,471485.59,13.37720459,180.7687401,,4.78426,39.94,136.3684536,30.54259195,259.9650411,,16.064,16.064,17.492,,0.001254169,0.998745678,99.59665062,13.39398283,0.01678,136.36845,1.904,152.43245,453.99359,3.332,471.48559
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,64,1.00E+12,1216.9,341471932,341471787,211137.8234,nan,21854199013,0,2928.5,341209723,262145,341209723,0,262145,0,262145,0,0,160,95,6.38E+13,12326030850,36975381654,38465054516,0,5.83E+13,8114933570,70854995830,0,5.49E+12,4211097280,4585440340,0,341471868,262145,260355,260355,0,32,63,24,36,12,30,14,0,21854.20074,16.77728,33613,65.07,65.02,0.05,170692.9,1904,186756.9,93.75,94.38,93.75,16.78,0,19207,0.09,0.09,0,553426.7,3332,570918.7,21.85419901,211.1378234,,2.9285,65.16,170.6929003,30.95589681,272.1476285,,16.064,16.064,17.61226149,,0.000767691,0.999232121,178.7730461,21.87097802,0.01678,170.6929,1.904,186.7569,553.4267,3.332,570.9187
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,128,1.00E+12,2134.87,472055922,472055621,293414.8227,nan,30211570106,0,2118.39,471793649,262145,471793649,0,262145,0,262145,0,0,386,289,1.28E+14,11873932892,34286683579,32143775873,0,1.20E+14,7662835612,61845019112,0,7.58E+12,4211097280,4585440340,0,472055794,262145,256045,256045,0,32,127,24,68,14,49,7,0,30211.57222,16.77728,33613,89.93,89.88,0.05,254451.13,1904,270515.13,93.75,92.49,93.75,16.78,0,19207,0.09,0.09,0,814420.89,3332,831912.89,30.21157011,293.4148227,,2.11839,90.02,254.4511362,29.23128655,241.5396478,,16.064,16.064,17.90872831,,0.000555326,0.999444403,271.5542426,30.2283495,0.01678,254.45113,1.904,270.51513,814.42089,3.332,831.91289
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,256,1.00E+12,3380.09,519847496,519846734,514065.4677,nan,33270222655,0,1923.64,519585095,262145,519585095,0,262145,0,262145,0,0,843,704,2.55E+14,11782099114,34654836369,36213683241,0,2.47E+14,7571001834,66283079270,0,8.35E+12,4211097280,4585440340,0,519847240,262145,246518,246518,0,32,242,24,129,20,59,7,0,33270.22483,16.77728,33613,99.03,98.98,0.05,475414.84,1904,491478.84,93.75,92.63,93.75,16.78,0,19207,0.09,0.09,0,1468293.05,3332,1485785.05,33.27022265,514.0654677,,1.92364,99.12,475.4148408,28.88096982,268.8772393,,16.064,16.064,18.60083377,,0.000504273,0.999495235,428.3031112,33.28700211,0.01678,475.41484,1.904,491.47884,1468.29305,3.332,1485.78505
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,512,1.00E+12,5691.23,523848623,523846652,998195.061,nan,33526278338,0,1908.95,523585966,262145,523585966,0,262145,0,262145,0,0,1737,1519,5.11E+14,11756273726,38713180370,41811582778,0,5.03E+14,7545176446,75939322808,0,8.42E+12,4211097280,4585440340,0,523848111,262145,247616,247616,0,32,492,24,256,20,64,7,0,33526.28051,16.77728,33613,99.79,99.74,0.05,959549.23,1904,975613.23,93.75,93.89,93.75,16.78,0,19207,0.09,0.09,0,2795335.94,3332,2812827.94,33.52627834,998.195061,,1.90895,99.88,959.5492407,28.78245416,306.681809,,16.064,16.064,18.51835237,,0.000500421,0.999498601,704.9213576,33.54305779,0.01678,959.54923,1.904,975.61323,2795.33594,3.332,2812.82794
ddr5,12,1000, L, RO, Hit,ddr5_12_1000_L_RO_Hit_FRFCFS,1024,1.00E+12,9906.08,523918723,523914588,1975355.153,nan,33530732011,0,1908.69,523655554,262145,523655554,0,262145,0,262145,0,0,3362,3161,1.02E+15,11751105730,62660294494,48890042932,0,1.01E+15,7540008450,1.07E+11,0,8.42E+12,4211097280,4585440340,0,523917699,262145,252635,252635,0,32,1004,24,256,447,64,7,0,33530.73419,16.77728,33613,99.81,99.76,0.05,1936650.27,1904,1952714.27,93.75,93.3,93.75,16.78,0,19207,0.09,0.09,0,7949192.59,3332,7966684.59,33.53073201,1975.355153,,1.90869,99.9,1936.650294,28.7627399,423.3969841,,16.064,16.064,18.15045556,,0.000500354,0.999497691,1277.881593,33.54751147,0.01678,1936.65027,1.904,1952.71427,7949.19259,3.332,7966.68459
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,1,1.00E+12,44.37,10204766,10204761,215986.941,nan,653104808.9,0,97993.44,0,10204765,0,0,10204765,0,262144,9942622,0,4,0,4.39E+11,1.64E+11,3.83E+11,1.79E+11,0,2.75E+11,0,3.83E+11,0,1.64E+11,1.64E+11,1.79E+11,0,10204765,10204765,2551195,2551195,0,1,1,1,1,1,1,1,0,653.104937,653.104873,33613,3.89,1.94,1.94,26936.39,1904,43000.39,87.5,100,93.75,653.1,0,19207,3.4,3.4,0,80501.53,3332,97993.53,0.653104809,215.986941,,97.99344,7.29,26.93639523,0,150.004,,16.064,16.064,69.96789715,,0.999999902,0,2.847499131,1.30620981,0.6531,26.93639,1.904,43.00039,80.50153,3.332,97.99353
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,2,1.00E+12,65.39,14587201,14587193,225659.8504,nan,933580531.5,0,68553.26,0,14587199,0,0,14587199,0,262144,14325057,0,6,0,7.56E+11,4.49E+11,9.22E+11,3.22E+11,0,5.22E+11,2.15E+11,9.89E+11,0,2.34E+11,2.34E+11,2.55E+11,0,14587199,14587199,7293603,7293603,0,1,1,2,1,1,2,2,0,933.580724,933.580596,33613,5.55,2.78,2.78,35756.34,1904,51820.34,98.44,89.06,93.75,933.58,0,19207,4.86,4.86,0,119614.61,3332,137106.61,0.933580532,225.6598504,,68.55326,10.41,35.75633827,14.71668506,135.5883002,,16.064,16.064,34.98398321,,0.999999863,0,3.693088598,1.86716132,0.93358,35.75634,1.904,51.82034,119.61461,3.332,137.10661
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,4,1.00E+12,82.47,17938641,17938629,279321.4606,nan,1148072658,0,55745.59,0,17938637,0,0,17938637,0,262144,17676497,0,8,0,1.26E+12,7.37E+11,1.86E+12,5.28E+11,0,9.76E+11,4.49E+11,2.07E+12,0,2.88E+11,2.88E+11,3.14E+11,0,17938637,17938637,15849677,15849677,0,1,3,4,3,2,4,4,0,1148.072978,1148.072722,33613,6.83,3.42,3.42,54391.73,1904,70455.73,93.32,94.18,93.75,1148.07,0,19207,5.98,5.98,0,186083.88,3332,203575.88,1.148072658,279.3214606,,55.74559,12.81,54.39172799,25.02370815,130.8676073,,16.064,16.064,19.79741533,,0.999999777,0,4.70366191,2.2961457,1.14807,54.39173,1.904,70.45573,186.08388,3.332,203.57588
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,8,1.00E+12,145.52,33050716,8263430,285808.7663,nan,2115245220,0,30256.53,0,33050711,0,0,33050711,0,262144,32788572,0,15,0,2.15E+12,9.87E+11,4.71E+12,9.51E+11,0,1.62E+12,4.56E+11,5.08E+12,0,5.31E+11,5.31E+11,5.78E+11,0,33050711,33050711,33050516,33050516,0,1,8,8,7,1,8,7,0,2115.245732,2115.245476,33613,12.59,6.29,6.29,48958.99,1904,65022.99,98.44,89.06,93.75,2115.25,0,19207,11.01,11.01,0,218810.21,3332,236302.21,2.11524522,285.8087663,,30.25653,23.6,48.9589874,13.78976454,153.7879827,,16.064,16.064,17.4921032,,0.999999849,0,8.796671549,4.230491208,2.11525,48.95899,1.904,65.02299,218.81021,3.332,236.30221
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,16,1.00E+12,215.13,46259315,5782659,356207.9534,nan,2960594841,0,21617.27,0,46259305,0,0,46259305,0,262144,45997171,0,22,0,5.70E+12,1.49E+12,5.91E+12,2.98E+12,0,4.96E+12,7.48E+11,8.08E+12,0,7.43E+11,7.43E+11,8.09E+11,0,46259305,46259305,45898769,45898769,0,1,13,10,10,7,16,8,0,2960.595609,2960.595033,33613,17.62,8.81,8.81,107237.4,1904,123301.4,87.5,100,93.75,2960.6,0,19207,15.41,15.41,0,297973.68,3332,315465.68,2.960594841,356.2079534,,21.61727,33.03,107.2373994,16.17517456,176.0441494,,16.064,16.064,17.62940011,,0.999999784,0,16.15439894,5.921190642,2.9606,107.2374,1.904,123.3014,297.97368,3.332,315.46568
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,32,1.00E+12,276.89,52530017,34864229,512050.7324,nan,3361919221,0,19036.74,0,52529991,0,0,52529991,0,262144,52267873,0,25,0,1.07E+13,2.39E+12,6.94E+12,7.25E+12,0,9.83E+12,1.55E+12,1.33E+13,0,8.44E+11,8.44E+11,9.19E+11,0,52529991,52529991,50323684,50323684,0,1,24,10,17,5,24,12,0,3361.920437,3361.918837,33613,20,10,10,187107.22,1904,203171.22,93.19,94.31,93.75,3361.92,0,19207,17.5,17.5,0,455862.65,3332,473354.65,3.361919221,512.0507324,,19.03674,37.5,187.1072247,29.43455402,263.7697283,,16.064,16.064,18.25888984,,0.999999505,0,27.87758033,6.723839274,3.36192,187.10722,1.904,203.17122,455.86265,3.332,473.35465
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,64,1.00E+12,421.1,66686929,66686834,616622.27,nan,4267960541,0,14995.45,0,66686865,0,0,66686865,0,262144,66424785,0,31,0,1.85E+13,3.18E+12,9.59E+12,1.07E+13,0,1.75E+13,2.11E+12,1.91E+13,0,1.07E+12,1.07E+12,1.17E+12,0,66686865,66686865,65697039,65697039,0,1,50,13,36,12,30,14,0,4267.962205,4267.958557,33613,25.39,12.7,12.7,261905.22,1904,277969.22,93.24,94.26,93.75,4267.96,0,19207,22.22,22.22,0,564134.82,3332,581626.82,4.267960541,616.62227,,14.99545,47.61,261.9052211,31.59124725,290.4769142,,16.064,16.064,17.75554363,,0.99999904,0,42.26994296,8.535920762,4.26796,261.90522,1.904,277.96922,564.13482,3.332,581.62682
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,128,1.00E+12,632.48,85973949,85973781,858742.978,nan,5502327861,0,11631.43,0,85973821,0,0,85973821,0,262144,85711805,0,40,0,5.00E+13,3.89E+12,1.10E+13,1.01E+13,0,4.86E+13,2.51E+12,1.96E+13,0,1.38E+12,1.38E+12,1.50E+12,0,85973821,85973821,83975494,83975494,0,1,96,17,68,15,49,7,0,5502.329525,5502.324533,33613,32.74,16.37,16.37,565394.59,1904,581458.59,94.88,92.62,93.75,5502.33,0,19207,28.65,28.65,0,809619.55,3332,827111.55,5.502327861,858.742978,,11.63143,61.39,565.3945443,29.23133196,233.5901296,,16.064,16.064,17.90824924,,0.999998511,0,75.50674769,11.00465406,5.50233,565.39459,1.904,581.45859,809.61955,3.332,827.11155
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,256,1.00E+12,836.38,90928209,90927910,1515104.213,nan,5819396924,0,10997.69,0,90927953,0,0,90927953,0,262144,90666065,0,43,0,1.10E+14,4.09E+12,1.21E+13,1.29E+13,0,1.09E+14,2.63E+12,2.34E+13,0,1.46E+12,1.46E+12,1.59E+12,0,90927953,90927953,85287972,85287972,0,1,187,24,131,23,64,7,0,5819.3991,5819.388924,33613,34.63,17.31,17.31,1193594.24,1904,1209658.24,94.95,92.55,93.75,5819.4,0,19207,30.3,30.3,0,1466614.49,3332,1484106.49,5.819396924,1515.104213,,10.99769,64.93,1193.594138,28.87254713,273.9477989,,16.064,16.064,18.64872287,,0.999997185,0,140.6831211,11.63878802,5.8194,1193.59424,1.904,1209.65824,1466.61449,3.332,1484.10649
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,512,1.00E+12,1229.94,93494689,93494133,2842404.064,nan,5983642739,0,10695.8,0,93494177,0,0,93494177,0,262144,93232545,0,44,0,2.33E+14,4.19E+12,1.41E+13,1.54E+13,0,2.32E+14,2.69E+12,2.79E+13,0,1.50E+12,1.50E+12,1.64E+12,0,93494177,93494177,88389989,88389989,0,1,412,24,259,171,64,7,0,5983.645427,5983.626547,33613,35.6,17.8,17.8,2480211.8,1904,2496275.8,93.65,93.85,93.75,5983.64,0,19207,31.15,31.15,0,2794216.35,3332,2811708.35,5.983642739,2842.404064,,10.6958,66.75,2480.212405,28.78043171,315.1440266,,16.064,16.064,18.50209693,,0.999994524,0,268.7746632,11.96727197,5.98364,2480.2118,1.904,2496.2758,2794.21635,3.332,2811.70835
ddr5,12,1000, L, RO, Miss,ddr5_12_1000_L_RO_Miss_FRFCFS,1024,1.00E+12,2080.1,97091473,97090313,8010101.745,nan,6213804412,0,10299.57,0,97090449,0,0,97090449,0,262144,96829329,0,46,0,7.34E+14,4.35E+12,2.16E+13,1.93E+13,0,7.32E+14,2.79E+12,3.92E+13,0,1.56E+12,1.56E+12,1.70E+12,0,97090449,97090449,93815254,93815254,0,1,863,24,260,707,64,14,0,6213.806652,6213.78822,33613,36.97,18.49,18.49,7542522.8,1904,7558586.8,94.14,93.36,93.75,6213.8,0,19207,32.35,32.35,0,7962310.38,3332,7979802.38,6.213804412,8010.101745,,10.29957,69.32,7542.522619,28.76138214,417.8177744,,16.064,16.064,18.1026652,,0.999989453,0,780.5443655,12.42759487,6.2138,7542.5228,1.904,7558.5868,7962.31038,3.332,7979.80238
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,1,1.00E+12,86.17,22920257,22920256,nan,53629.52786,0,1466896325,43629.53,22658111,262145,0,22658111,0,262145,262145,0,0,0,0,9.86E+11,3.68E+11,9830550000,4585702485,0,6.17E+11,0,9830812145,0,3.68E+11,3.68E+11,4585440340,0,22920256,22920256,65537,65537,0,0,1,1,1,1,1,1,0,1466.896389,1466.896325,33613,8.73,4.36,4.36,26936.56,1904,43000.56,87.5,100,93.75,16.78,0,19207,0.09,0.09,0,80501.81,3332,97993.81,1.466896325,,53.62952786,43.62953,8.82,26.93655754,0,150.004,,16.064,16.064,69.96719929,,0.011437263,0.988562694,6.39557072,2.933792714,0.01678,26.93656,1.904,43.00056,80.50181,3.332,97.99381
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,2,1.00E+12,126.69,32745306,32745304,nan,40538.72881,0,2095699469,30538.73,32483159,262145,0,32483159,0,262145,262145,0,0,0,0,1.94E+12,1.21E+12,16570512880,5786911829,0,1.41E+12,6.89E+11,17771984369,0,5.26E+11,5.26E+11,4585440340,0,32745304,32745304,131073,131073,0,0,2,2,1,1,2,2,0,2095.699533,2095.699405,33613,12.47,6.23,6.23,43153.86,1904,59217.86,98.43,89.06,93.75,16.78,0,19207,0.09,0.09,0,119614.81,3332,137106.81,2.095699469,,40.53872881,30.53873,12.56,43.15385832,21.03963617,135.5884459,,16.064,16.064,34.98386655,,0.008005575,0.991994364,8.739518898,4.191398938,0.01678,43.15386,1.904,59.21786,119.61481,3.332,137.10681
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,4,1.00E+12,170.51,42727094,42727087,nan,33404.35285,0,2734533904,23404.35,42464945,262145,0,42464945,0,262145,262145,0,0,0,0,3.32E+12,2.08E+12,31888261197,5895913804,0,2.63E+12,1.40E+12,33198734661,0,6.86E+11,6.86E+11,4585440340,0,42727090,42727090,262145,262145,0,0,4,4,3,2,4,4,0,2734.53384,2734.533712,33613,16.27,8.14,8.14,61580.92,1904,77644.92,98.43,89.07,93.75,16.78,0,19207,0.09,0.09,0,193021.51,3332,210513.51,2.734533904,,33.40435285,23.40435,16.36,61.58091567,32.66249508,126.6426392,,16.064,16.064,17.492,,0.006135334,0.993864572,11.55793695,5.469067552,0.01678,61.58092,1.904,77.64492,193.02151,3.332,210.51351
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,8,1.00E+12,256.74,64656965,64460352,nan,25463.19791,0,4138045612,15466.24,64394812,262145,0,64394812,0,262145,262145,0,0,0,0,6.62E+12,3.23E+12,37355307366,7544499453,0,5.58E+12,2.19E+12,40314366479,0,1.04E+12,1.04E+12,4585440340,0,64656957,64656957,262145,262145,0,0,8,8,7,1,8,7,0,4138.045548,4138.045228,33613,24.62,12.31,12.31,86340.5,1904,102404.5,98.43,89.06,93.75,16.78,0,19207,0.09,0.09,0,218810.71,3332,236302.71,4.138045612,,25.46319791,15.46624,24.71,86.3404974,33.82477032,153.7865169,,16.064,16.064,17.492,,0.004054397,0.995945479,20.92116881,8.276090776,0.01678,86.3405,1.904,102.4045,218.81071,3.332,236.30271
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,16,1.00E+12,250.83,60271973,60042586,nan,26587.65463,0,3857406128,16591.46,60009812,262145,0,60009812,0,262145,262145,0,0,0,0,1.11E+13,3.13E+12,36615750660,16273842940,0,1.01E+13,2.17E+12,48304153260,0,9.68E+11,9.68E+11,4585440340,0,60271957,60271957,262145,262145,0,0,16,12,13,1,16,8,0,3857.406064,3857.405232,33613,22.95,11.48,11.48,168284.06,1904,184348.06,93.72,93.78,93.75,16.78,0,19207,0.09,0.09,0,316941.23,3332,334433.23,3.857406128,,26.58765463,16.59146,23.04,168.284058,35.93016224,184.2650184,,16.064,16.064,17.492,,0.004349368,0.995650366,26.4051045,7.714811296,0.01678,168.28406,1.904,184.34806,316.94123,3.332,334.43323
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,32,1.00E+12,348.14,73889454,73848464,nan,23533.17714,0,4728924798,13533.73,73627277,262145,0,73627277,0,262145,262145,0,0,0,0,2.00E+13,3.67E+12,36046420560,36687662864,0,1.88E+13,2.48E+12,68148643084,0,1.19E+12,1.19E+12,4585440340,0,73889422,73889422,262145,262145,0,0,31,19,29,1,24,12,0,4728.923774,4728.923006,33613,28.14,14.07,14.07,254589.12,1904,270653.12,93.13,94.37,93.75,16.78,0,19207,0.09,0.09,0,453994,3332,471486,4.728924798,,23.53317714,13.53373,28.23,254.5891066,33.61656495,259.9654507,,16.064,16.064,17.492,,0.0035478,0.996451767,44.17045722,9.45784678,0.01678,254.58912,1.904,270.65312,453.994,3.332,471.486
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,64,1.00E+12,603.57,112827272,112827208,nan,18863.10487,0,7220945274,8863.11,112565063,262145,0,112565063,0,262145,262145,0,0,0,0,3.58E+13,5.21E+12,36975756636,38465427258,0,3.40E+13,3.40E+12,70855743554,0,1.81E+12,1.81E+12,4585440340,0,112827208,112827208,260356,260356,0,0,50,21,47,12,30,14,0,7220.94393,7220.941306,33613,42.97,21.48,21.48,300948.6,1904,317012.6,92.26,95.24,93.75,16.78,0,19207,0.09,0.09,0,553429.08,3332,570921.08,7.220945274,,18.86310487,8.86311,43.06,300.9486046,30.1476165,272.1494552,,16.064,16.064,17.61219384,,0.002323419,0.997676014,73.67461302,14.44188524,0.01678,300.9486,1.904,317.0126,553.42908,3.332,570.92108
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,128,1.00E+12,1029.28,159740646,159740518,nan,16260.14678,0,10223401012,6260.15,159478373,262145,0,159478373,0,262145,262145,0,0,0,0,6.87E+13,7.27E+12,34286448694,32143104420,0,6.61E+13,4.71E+12,61844112774,0,2.57E+12,2.57E+12,4585440340,0,159740518,159740518,256045,256045,0,0,96,24,84,14,49,7,0,10223.39807,10223.39314,33613,60.83,30.42,30.41,413822.14,1904,429886.14,93.25,94.25,93.75,16.78,0,19207,0.09,0.09,0,814418.89,3332,831910.89,10.22340101,,16.26014678,6.26015,60.92,413.8220997,29.4779123,241.536108,,16.064,16.064,17.90872831,,0.001641066,0.998358132,117.3890597,20.44679121,0.01678,413.82214,1.904,429.88614,814.41889,3.332,831.91089
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,256,1.00E+12,1688.46,203399345,203399089,nan,14916.43538,0,13017557115,4916.44,203136944,262145,0,203136944,0,262145,262145,0,0,0,0,1.33E+14,9.14E+12,34655070929,36212561371,0,1.30E+14,5.87E+12,66282191960,0,3.27E+12,3.27E+12,4585440340,0,203399089,203399089,246521,246521,0,0,187,24,153,20,59,7,0,13017.54982,13017.5408,33613,77.46,38.73,38.73,639159.25,1904,655223.25,92.26,95.24,93.75,16.78,0,19207,0.09,0.09,0,1468311.13,3332,1485803.13,13.01755711,,14.91643538,4.91644,77.55,639.159128,28.87347755,268.8703679,,16.064,16.064,18.60060741,,0.001288819,0.998709922,200.8836017,26.03509061,0.01678,639.15925,1.904,655.22325,1468.31113,3.332,1485.80313
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,512,1.00E+12,2960.72,237046513,237046001,nan,14218.57919,0,15170975606,4218.58,236783856,262145,0,236783856,0,262145,262145,0,0,0,0,2.61E+14,1.06E+13,38714372756,41822024702,0,2.57E+14,6.82E+12,75950957118,0,3.81E+12,3.81E+12,4585440340,0,237046001,237046001,247602,247602,0,0,412,24,277,20,64,7,0,15170.96069,15170.9429,33613,90.27,45.13,45.13,1084415.3,1904,1100479.3,91.98,95.52,93.75,16.78,0,19207,0.09,0.09,0,2795576.05,3332,2813068.05,15.17097561,,14.21857919,4.21858,90.36,1084.415185,28.77601438,306.7461374,,16.064,16.064,18.51939944,,0.00110588,0.99889196,348.5969555,30.3419036,0.01678,1084.4153,1.904,1100.4793,2795.57605,3.332,2813.06805
ddr5,12,1000, L, WO, Hit,ddr5_12_1000_L_WO_Hit_FRFCFS,1024,1.00E+12,5420.74,257377553,257376529,nan,13885.3387,0,16472162472,3885.34,257114384,262145,0,257114384,0,262145,262145,0,0,0,0,7.73E+14,1.15E+13,62688669841,48883111443,0,7.68E+14,7.40E+12,1.07E+11,0,4.13E+12,4.13E+12,4585440340,0,257376529,257376529,252644,252644,0,0,863,24,271,447,64,7,0,16472.11479,16472.097,33613,98.01,49.01,49.01,2985798.72,1904,3001862.72,92.93,94.57,93.75,16.78,0,19207,0.09,0.09,0,7949519.56,3332,7967011.56,16.47216247,,13.8853387,3.88534,98.1,2985.798483,28.7691194,423.4667791,,16.064,16.064,18.14980898,,0.001018523,0.998977498,897.8132056,32.94421179,0.01678,2985.79872,1.904,3001.86272,7949.51956,3.332,7967.01156
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,1,1.00E+12,8.28,1600513,1600512,nan,634800.0605,0,102432694.4,624800.12,0,1600512,0,0,0,1600512,262144,1338369,1338368,0,0,68822628004,25710624768,9.03E+11,27997756416,23410733056,43112003236,0,9.03E+11,0,25710624768,25710624768,27996155904,23410733056,1600512,1600512,1403904,1403904,1338368,0,1,1,1,1,1,1,1,102.432758,102.432694,33613,0.61,0.3,0.3,26936.37,1904,43000.37,87.5,100,93.75,102.43,85.66,19207,0.98,0.53,0.45,607308.51,3332,624800.51,0.102432694,,634.8000605,624.80012,1.59,26.93638238,0,643.3359643,0,16.064,16.064,19.94164551,17.492,0.999999375,0,1.156116196,0.204865452,0.18809,26.93637,1.904,43.00037,607.30851,3.332,624.80051
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,2,1.00E+12,12.44,2198727,2198724,nan,464809.081,0,140718395.3,454808.84,0,2198725,0,0,0,2198725,262144,1936583,1936582,1,0,88482999366,42222982240,1.87E+12,40061879266,33874692344,53162680966,6902663840,1.87E+12,0,35320318400,35320318400,38460097700,33874692344,2198725,2198725,2067653,2067653,1936582,1,1,2,1,1,2,2,1,140.718459,140.718331,33613,0.84,0.42,0.42,24178.86,1904,40242.86,98.44,89.06,93.75,140.72,123.94,19207,1.38,0.73,0.65,892126.55,3332,909618.55,0.140718395,,464.809081,454.80884,2.22,24.17886774,3.139393894,905.8856714,0,16.064,16.064,18.60084729,17.492,0.99999909,0,2.16339753,0.28143679,0.26466,24.17886,1.904,40.24286,892.12655,3.332,909.61855
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,4,1.00E+12,24.1,4144409,2615775,nan,250920.6201,0,265241987.7,241289.04,0,4144406,0,0,0,4144406,262144,3882265,3882264,1,0,2.11E+11,88279063454,3.14E+12,83033664691,7.49E+11,1.44E+11,21703325470,3.16E+12,6.81E+11,66575737984,66575737984,72493949752,67908544396,4144406,4144406,3731922,3731922,3882263,1,2,4,2,2,4,4,3,265.242052,265.24186,33613,1.58,0.79,0.79,34814.45,1904,50878.45,94.05,93.45,93.75,265.24,248.46,19207,2.67,1.38,1.29,812220,3332,829712,0.265241988,,250.9206201,241.28904,4.25,34.81446085,5.236775902,845.4912314,175.3852211,16.064,16.064,19.42536574,17.492,0.999999276,0,3.88370565,0.530483912,0.5137,34.81445,1.904,50.87845,812.22,3.332,829.712
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,8,1.00E+12,67.58,11108732,4556457,nan,99428.54857,0,710958715.9,90019.28,0,11108724,0,0,0,11108724,262144,10846588,10846587,5,0,7.86E+11,3.04E+11,5.59E+12,2.45E+11,1.79E+12,6.08E+11,1.25E+11,5.64E+12,1.60E+12,1.78E+11,1.78E+11,1.94E+11,1.90E+11,11108724,11108724,10089628,10089628,10846587,1,7,8,4,5,8,7,6,710.95878,710.958268,33613,4.23,2.12,2.12,54723.43,1904,70787.43,94.61,92.89,93.75,710.96,694.18,19207,7.32,3.7,3.61,578128.68,3332,595620.68,0.710958716,,99.42854857,90.01928,11.55,54.72342603,11.28899514,558.584841,147.2499837,16.064,16.064,19.25876754,17.492,0.99999928,0,7.509324027,1.421917048,1.40514,54.72343,1.904,70.78743,578.12868,3.332,595.62068
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,16,1.00E+12,190.31,29835055,14801122,nan,43011.47368,0,1909443451,33517.62,0,29835042,0,0,0,29835042,262144,29572911,29572910,14,0,3.58E+12,1.14E+12,1.06E+13,8.44E+11,6.42E+12,3.10E+12,6.61E+11,1.09E+13,5.90E+12,4.79E+11,4.79E+11,5.22E+11,5.17E+11,29835042,29835042,29828989,29828989,29572902,1,15,14,11,11,16,12,18,1909.443451,1909.442683,33613,11.36,5.68,5.68,103987.2,1904,120051.2,93.73,93.77,93.75,1909.44,1892.67,19207,19.8,9.94,9.85,486125.29,3332,503617.29,1.909443451,,43.01147368,33.51762,31.16,103.9872031,22.16652737,366.1481178,199.6175069,16.064,16.064,17.49554954,17.492,0.999999564,0,16.16837347,3.818886134,3.80211,103.9872,1.904,120.0512,486.12529,3.332,503.61729
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,32,1.00E+12,205.17,29891907,14632597,nan,42944.47078,0,1913081815,33453.87,0,29891881,0,0,0,29891881,262144,29629763,29629762,14,0,3.73E+12,1.18E+12,2.47E+13,1.24E+12,1.88E+13,3.25E+12,6.97E+11,2.54E+13,1.83E+13,4.80E+11,4.80E+11,5.23E+11,5.18E+11,29891881,29891881,29891881,29891881,29629742,1,24,11,16,9,32,12,32,1913.081815,1913.080215,33613,11.38,5.69,5.69,108652.41,1904,124716.41,94.34,93.16,93.75,1913.08,1896.3,19207,19.83,9.96,9.87,973688.23,3332,991180.23,1.913081815,,42.94447078,33.45387,31.21,108.6523953,23.32051681,848.9704451,616.0728584,16.064,16.064,17.492,17.492,0.99999913,0,30.80550029,3.82616203,3.80938,108.65241,1.904,124.71641,973.68823,3.332,991.18023
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,64,1.00E+12,224.84,29915042,14621916,nan,42917.41975,0,1914562623,33428,0,29914982,0,0,0,29914982,262144,29652898,29652896,14,0,3.74E+12,1.18E+12,5.60E+13,1.27E+12,4.53E+13,3.26E+12,6.96E+11,5.67E+13,4.48E+13,4.81E+11,4.81E+11,5.23E+11,5.19E+11,29914982,29914982,29913193,29913193,29652848,1,50,12,36,12,64,14,59,1914.562623,1914.558847,33613,11.39,5.7,5.7,109059.81,1904,125123.81,93.25,94.25,93.75,1914.56,1897.78,19207,19.85,9.97,9.88,2021678.84,3332,2039170.84,1.914562623,,42.91741975,33.428,31.24,109.0598174,23.25739804,1896.665906,1509.315691,16.064,16.064,17.49304613,17.492,0.999997994,0,62.18152887,3.82912147,3.81234,109.05981,1.904,125.12381,2021.67884,3.332,2039.17084
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,128,1.00E+12,263.44,29938259,16355134,nan,42952.07498,0,1916048433,33402.08,0,29938137,0,0,0,29938137,262144,29676115,29676114,14,0,3.94E+12,1.24E+12,1.20E+14,1.49E+12,9.97E+13,3.46E+12,7.56E+11,1.21E+14,9.92E+13,4.81E+11,4.81E+11,5.24E+11,5.19E+11,29938137,29938137,29932036,29932036,29676014,1,96,17,68,64,64,12,113,1916.048433,1916.040689,33613,11.4,5.7,5.7,115494.96,1904,131558.96,93.76,93.74,93.75,1916.04,1899.26,19207,19.86,9.98,9.89,4175571.35,3332,4193063.35,1.916048433,,42.95207498,33.40208,31.26,115.4950084,25.25014375,4044.832296,3341.254376,16.064,16.064,17.49556537,17.492,0.999995925,0,126.7945354,3.832089122,3.8153,115.49496,1.904,131.55896,4175.57135,3.332,4193.06335
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,256,1.00E+12,328.56,29943807,7449448,nan,42651.34382,0,1916403382,33395.89,0,29943561,0,0,0,29943561,262144,29681663,29681662,14,0,3.40E+12,1.02E+12,1.60E+14,1.44E+12,1.18E+14,2.92E+12,5.38E+11,1.61E+14,1.18E+14,4.81E+11,4.81E+11,5.24E+11,5.19E+11,29943561,29943561,29927924,29927924,29681550,1,187,24,129,113,64,14,138,1916.403382,1916.387702,33613,11.4,5.7,5.7,97476.2,1904,113540.2,93.76,93.74,93.75,1916.39,1899.62,19207,19.87,9.98,9.89,5482864.22,3332,5500356.22,1.916403382,,42.65134382,33.39589,31.27,97.47636449,17.96428228,5372.123518,3964.742392,16.064,16.064,17.50113937,17.492,0.999991785,0,165.8046246,3.832791084,3.81601,97.4762,1.904,113.5402,5482.86422,3.332,5500.35622
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,512,1.00E+12,395.43,29887297,2529947,nan,42553.01383,0,1912785581,33459.05,0,29886800,0,0,0,29886800,262144,29625153,29625152,14,0,3.81E+12,1.04E+12,2.61E+14,9.65E+11,1.14E+14,3.33E+12,5.58E+11,2.61E+14,1.14E+14,4.80E+11,4.80E+11,5.23E+11,5.18E+11,29886800,29886800,29872266,29872266,29625040,1,412,24,260,208,64,14,146,1912.785581,1912.753837,33613,11.38,5.69,5.69,111427.04,1904,127491.04,93.75,93.75,93.75,1912.77,1896,19207,19.83,9.96,9.87,8859932.6,3332,8877424.6,1.912785581,,42.55301383,33.45905,31.21,111.4273385,18.66171222,8736.68001,3843.956918,16.064,16.064,17.50051053,17.492,0.999983371,0,266.4868236,3.825539418,3.80877,111.42704,1.904,127.49104,8859.9326,3.332,8877.4246
ddr5,12,1000, L, WO, Miss,ddr5_12_1000_L_WO_Miss_FRFCFS,1024,1.00E+12,593.54,29934193,3436080,nan,42536.34074,0,1915788279,33406.61,0,29933184,0,0,0,29933184,262144,29672049,29672048,14,0,4.88E+12,1.06E+12,7.71E+14,9.21E+11,1.14E+14,4.40E+12,5.76E+11,7.71E+14,1.14E+14,4.81E+11,4.81E+11,5.24E+11,5.19E+11,29933184,29933184,29923690,29923690,29671936,1,863,24,263,720,64,14,150,1915.788279,1915.723767,33613,11.4,5.7,5.7,146984.77,1904,163048.77,93.75,93.75,93.75,1915.74,1899,19207,19.86,9.97,9.89,25932634.81,3332,25950126.81,1.915788279,,42.53634074,33.40661,31.26,146.9870515,19.24086519,25777.73727,3837.771343,16.064,16.064,17.49754975,17.492,0.999966293,0,778.0971321,3.831512046,3.81474,146.98477,1.904,163.04877,25932.63481,3.332,25950.12681
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,1,1.00E+12,101.65,43512661,43512660,65963.63515,nan,2784810064,0,22981.82,43250515,262145,43250515,0,262145,0,262145,0,0,0,0,8.81E+11,4980755000,78771794792,40668906049,0,53818775500,0,82782344041,0,8.27E+11,4980755000,36658356800,0,43512660,262145,131073,131073,0,0,1,1,1,1,1,1,0,2784.810256,16.77728,16000,17.51,17.41,0.1,1236.85,4000,20236.85,93.71,100,93.75,16.78,0,2409,0.7,0.7,0,367350.86,26560,507190.86,2.784810064,65.96363515,,22.98182,18.21,1.236853263,0,631.5743444,,19,19,279.6789331,,0.006024568,0.993975409,41.35835127,2.801587536,0.01678,1.23685,4,20.23685,367.35086,26.56,507.19086
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,2,1.00E+12,194.21,83824880,83824878,55788.89813,nan,5364791923,0,11929.63,83562733,262145,83562733,0,262145,0,262145,0,0,0,0,1.80E+12,7086441680,1.57E+11,45160964861,0,2.06E+11,2105686680,1.65E+11,0,1.59E+12,4980755000,36658356800,0,83824878,262145,196609,196609,0,0,1,2,1,1,2,2,0,5364.792243,16.77728,16000,33.63,33.53,0.1,2452.52,4000,21452.52,93.76,90.62,93.75,16.78,0,2409,0.7,0.7,0,685787.47,26560,825627.47,5.364791923,55.78889813,,11.92963,34.33,2.452515838,8.032526579,839.6722982,,19,19,186.4530962,,0.003127293,0.996872683,90.07908426,5.381569523,0.01678,2.45252,4,21.45252,685.78747,26.56,825.62747
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,4,1.00E+12,340.84,147523879,147458339,53880.57463,nan,9441527858,0,6778.56,147261730,262145,147261730,0,262145,0,262145,0,0,0,0,3.65E+12,7122486480,3.00E+11,47102472813,0,8.48E+11,2141731480,3.11E+11,0,2.80E+12,4980755000,36658356800,0,147523875,262145,262145,262145,0,0,3,4,2,1,4,4,0,9441.528178,16.77728,16000,59.11,59.01,0.1,5747.64,4000,24747.64,93.76,90.62,93.75,16.78,0,2409,0.7,0.7,0,1243521.1,26560,1383361.1,9.441527858,53.88057463,,6.77856,59.81,5.747635095,8.170026054,1185.351158,,19,19,139.84,,0.001776967,0.998223006,203.1564262,9.458305458,0.01678,5.74764,4,24.74764,1243.5211,26.56,1383.3611
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,8,1.00E+12,435.97,186354833,186158229,67783.14491,nan,11926708460,0,5366.11,186092680,262145,186092680,0,262145,0,262145,0,0,0,0,7.63E+12,6554080116,2.27E+11,50421496746,0,4.09E+12,1573325116,2.41E+11,0,3.54E+12,4980755000,36658356800,0,186354825,262145,262145,262145,0,0,7,8,4,2,8,7,0,11926.70929,16.77728,16000,74.65,74.54,0.1,21930.64,4000,40930.64,93.74,100,93.75,16.78,0,2409,0.7,0.7,0,997067.14,26560,1136907.14,11.92670846,67.78314491,,5.36611,75.35,21.93063987,6.001736123,917.5670117,,19,19,139.84,,0.001406698,0.998593259,209.3397091,11.94348657,0.01678,21.93064,4,40.93064,997.06714,26.56,1136.90714
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,16,1.00E+12,472.88,193075613,192846202,110998.7526,nan,12356837879,0,5179.32,192813452,262145,192813452,0,262145,0,262145,0,0,37,4,1.56E+13,8651065000,2.67E+11,53314248431,0,1.19E+13,3670310000,2.84E+11,0,3.67E+12,4980755000,36658356800,0,193075597,262145,262145,262145,0,32,15,13,8,1,16,7,0,12356.83846,16.77728,16000,77.34,77.23,0.1,61541.78,4000,80541.78,93.74,100,93.75,16.78,0,2409,0.7,0.7,0,1175635.2,26560,1315475.2,12.35683788,110.9987526,,5.17932,78.04,61.54178231,14.00106811,1083.145836,,19,19,139.84,,0.001357732,0.998642185,258.0510672,12.37361574,0.01678,61.54178,4,80.54178,1175.6352,26.56,1315.4752
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,32,1.00E+12,673.97,246280498,246214909,155864.8767,nan,15761949468,0,4060.41,246018321,262145,246018321,0,262145,0,262145,0,0,53,20,3.15E+13,12255456403,3.43E+11,71818721863,0,2.68E+13,7274701403,3.78E+11,0,4.68E+12,4980755000,36658356800,0,246280466,262145,262145,262145,0,32,31,13,16,1,32,7,0,15761.95056,16.77728,16000,98.62,98.51,0.1,108871.62,4000,127871.62,93.75,93.75,93.75,16.78,0,2409,0.7,0.7,0,1578674.64,26560,1718514.64,15.76194947,155.8648767,,4.06041,99.32,108.8716209,27.75067769,1443.057061,,19,19,139.84,,0.001064416,0.998935454,432.8426771,15.77872784,0.01678,108.87162,4,127.87162,1578.67464,26.56,1718.51464
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,64,1.00E+12,757.56,245628961,245628804,284819.2076,nan,15720249062,0,4071.18,245366752,262145,245366752,0,262145,0,262145,0,0,152,87,6.30E+13,12910641000,2.91E+11,2.16E+11,0,5.83E+13,7929886000,4.70E+11,0,4.67E+12,4980755000,36658356800,0,245628897,262145,262145,262145,0,32,63,13,32,2,64,7,0,15720.25015,16.77728,16000,98.36,98.25,0.1,237363,4000,256363,93.75,93.75,93.75,16.78,0,2409,0.7,0.7,0,2648663.61,26560,2788503.61,15.72024906,284.8192076,,4.07118,99.06,237.3629956,30.24999905,1792.69984,,19,19,139.84,,0.00106724,0.9989325,549.7549999,15.73702743,0.01678,237.363,4,256.363,2648.66361,26.56,2788.50361
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,128,1.00E+12,922.16,245629304,245629022,542823.5676,nan,15720266937,0,4071.18,245367031,262145,245367031,0,262145,0,262145,0,0,389,292,1.26E+14,12910666500,2.91E+11,8.09E+11,0,1.21E+14,7929911500,1.06E+12,0,4.67E+12,4980755000,36658356800,0,245629176,262145,262145,262145,0,32,126,13,64,64,64,7,0,15720.26803,16.77728,16000,98.36,98.25,0.1,492953.21,4000,511953.21,93.75,93.75,93.75,16.78,0,2409,0.7,0.7,0,4910491.14,26560,5050331.14,15.72026694,542.8235676,,4.07118,99.06,492.9532099,30.25009632,4054.654731,,19,19,139.84,,0.001067238,0.998932241,1168.138166,15.7370453,0.01678,492.95321,4,511.95321,4910.49114,26.56,5050.33114
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,256,1.00E+12,1275.06,245630004,245629445,1058830.587,nan,15720303521,0,4071.16,245367603,262145,245367603,0,262145,0,262145,0,0,844,683,2.51E+14,12910666500,1.35E+12,9.50E+11,0,2.47E+14,7929911500,2.27E+12,0,4.67E+12,4980755000,36658356800,0,245629748,262145,262145,262145,0,32,244,13,128,192,64,6,0,15720.30461,16.77728,16000,98.36,98.25,0.1,1004058.28,4000,1023058.28,93.75,93.75,93.75,16.78,0,2409,0.7,0.7,0,9432650.73,26560,9572490.73,15.72030352,1058.830587,,4.07116,99.06,1004.058287,30.25009632,8647.553264,,19,19,139.84,,0.001067235,0.998931723,2421.835977,15.73708189,0.01678,1004.05828,4,1023.05828,9432.65073,26.56,9572.49073
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,512,1.00E+12,2058.55,245629708,245628526,2090849.416,nan,15720268214,0,4071.17,245367051,262145,245367051,0,262145,0,262145,0,0,1740,1451,5.02E+14,12910666500,3.72E+12,9.50E+11,0,4.98E+14,7929911500,4.64E+12,0,4.67E+12,4980755000,36658356800,0,245629196,262145,262145,262145,0,32,500,13,256,258,64,7,0,15720.2693,16.77728,16000,98.36,98.25,0.1,2026423.79,4000,2045423.79,93.75,93.75,93.75,16.78,0,2409,0.7,0.7,0,18481981.02,26560,18621821.02,15.72026821,2090.849416,,4.07117,99.06,2026.423788,30.25009632,17692.20143,,19,19,139.84,,0.001067237,0.998930679,4894.58296,15.73704658,0.01678,2026.42379,4,2045.42379,18481.98102,26.56,18621.82102
hbm,12,1000, L, RO, Hit,hbm_12_1000_L_RO_Hit_FRFCFS,1024,1.00E+12,3369.4,245629639,245627446,4175264.651,nan,15720231000,0,4071.17,245366470,262145,245366470,0,262145,0,262145,0,0,3269,2980,1.01E+15,12910670500,5.06E+12,9.50E+11,0,1.01E+15,7929915500,5.97E+12,0,4.67E+12,4980755000,36658356800,0,245628615,262145,262145,262145,0,32,1012,13,256,259,64,4,0,15720.23209,16.77728,16000,98.36,98.25,0.1,4105413.3,4000,4124413.3,93.75,93.75,93.75,16.78,0,2409,0.7,0.7,0,54609783.18,26560,54749623.18,15.720231,4175.264651,,4.07117,99.06,4105.4133,30.25011158,22775.34816,,19,19,139.84,,0.001067237,0.998928594,6653.796942,15.73700937,0.01678,4105.4133,4,4124.4133,54609.78318,26.56,54749.62318
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,1,1.00E+12,9.31,1971658,1971657,1034374.865,nan,126185898.7,0,507187.69,0,1971657,0,0,1971657,0,262144,1709514,0,0,0,1.02E+11,37461483000,5.92E+11,3.06E+11,0,64202087000,0,6.23E+11,0,37461483000,37461483000,2.76E+11,0,1971657,1971657,985829,985829,0,0,1,1,1,1,1,1,0,126.186027,126.185963,16000,1.58,0.79,0.79,32562.5,4000,51562.5,87.5,100,93.75,126.19,0,2409,5.24,5.24,0,367347.95,26560,507187.95,0.126185899,1034.374865,,507.18769,6.82,32.56250301,0,631.5705767,,19,19,279.6798581,,0.999999493,0,1.935796061,0.25237199,0.12619,32.5625,4,51.5625,367.34795,26.56,507.18795
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,2,1.00E+12,11.87,2422408,2422405,1258438.887,nan,155033738.6,0,412812.86,0,2422406,0,0,2422406,0,262144,2160264,0,1,0,1.36E+11,65483603880,1.45E+12,4.17E+11,0,89707809940,19457889880,1.53E+12,0,46025714000,46025714000,3.39E+11,0,2422406,2422406,1816805,1816805,0,1,1,2,1,1,2,2,0,155.033931,155.033803,16000,1.94,0.97,0.97,37032.52,4000,56032.52,96.87,90.63,93.75,155.03,0,2409,6.44,6.44,0,685786.65,26560,825626.65,0.155033739,1258.438887,,412.81286,8.38,37.03252466,8.032464368,839.6708452,,19,19,186.453282,,0.999999174,0,2.686902118,0.310067734,0.15503,37.03252,4,56.03252,685.78665,26.56,825.62665
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,4,1.00E+12,14.24,2859417,2335123,1681997.548,nan,183002363.8,0,349721.77,0,2859413,0,0,2859413,0,262144,2597273,0,1,0,1.85E+11,97998550200,3.07E+12,5.02E+11,0,1.31E+11,43669703200,3.17E+12,0,54328847000,54328847000,4.00E+11,0,2859413,2859413,2732373,2732373,0,1,3,4,2,1,4,4,0,183.002556,183.002364,16000,2.29,1.14,1.14,45739.17,4000,64739.17,96.87,90.63,93.75,183,0,2409,7.6,7.6,0,1172619.25,26560,1312459.25,0.183002364,1681.997548,,349.72177,9.89,45.73915036,15.27226154,1159.389266,,19,19,146.3417747,,0.999998601,0,4.016737333,0.36600492,0.183,45.73917,4,64.73917,1172.61925,26.56,1312.45925
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,8,1.00E+12,25.88,5338739,1334712,1536933.253,nan,341678849.5,0,187310.18,0,5338734,0,0,5338734,0,262144,5076595,0,2,0,3.96E+11,1.52E+11,5.71E+12,9.99E+11,0,2.95E+11,50267155000,5.96E+12,0,1.01E+11,1.01E+11,7.47E+11,0,5338734,5338734,5338733,5338733,0,1,7,8,5,2,8,7,0,341.679233,341.678913,16000,4.27,2.14,2.14,55263.5,4000,74263.5,93.19,94.31,93.75,341.68,0,2409,14.18,14.18,0,1190533.17,26560,1330373.17,0.341678849,1536.933253,,187.31018,18.45,55.26349882,9.415557134,1116.268905,,19,19,139.8400262,,0.999999063,0,7.254204937,0.683358146,0.34168,55.2635,4,74.2635,1190.53317,26.56,1330.37317
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,16,1.00E+12,48.45,9756062,2399222,1534922.294,nan,624387143.1,0,102500.4,0,9756053,0,0,9756053,0,262144,9493918,0,4,0,9.23E+11,3.58E+11,1.09E+13,1.96E+12,0,7.38E+11,1.73E+11,1.15E+13,0,1.85E+11,1.85E+11,1.36E+12,0,9756053,9756053,9756049,9756049,0,1,13,13,9,1,16,7,0,624.387719,624.387207,16000,7.8,3.9,3.9,75642.55,4000,94642.55,91.53,95.97,93.75,624.39,0,2409,25.92,25.92,0,1273335.99,26560,1413175.99,0.624387143,1534.922294,,102.5004,33.72,75.64255302,17.70822013,1178.693224,,19,19,139.8400573,,0.999999077,0,14.14514004,1.248774926,0.62439,75.64255,4,94.64255,1273.33599,26.56,1413.17599
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,32,1.00E+12,71.42,13789041,11364208,1953480.677,nan,882497061.8,0,72521.39,0,13789009,0,0,13789009,0,262144,13526897,0,6,0,4.64E+12,6.77E+11,1.66E+13,4.40E+12,0,4.38E+12,4.15E+11,1.91E+13,0,2.62E+11,2.62E+11,1.93E+12,0,13789009,13789009,13554705,13554705,0,1,24,13,17,3,32,7,0,882.498022,882.496166,16000,11.03,5.52,5.52,317749.43,4000,336749.43,93.75,93.75,93.75,882.5,0,2409,36.63,36.63,0,1721295.14,26560,1861135.14,0.882497062,1953.480677,,72.52139,47.66,317.7492945,30.0987584,1408.477635,,19,19,142.2572471,,0.999997679,0,26.70357422,1.764994188,0.8825,317.74943,4,336.74943,1721.29514,26.56,1861.13514
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,64,1.00E+12,86.03,14144705,14144635,2879278.649,nan,905258843.2,0,70697.85,0,14144641,0,0,14144641,0,262144,13882561,0,6,0,1.21E+13,6.97E+11,1.56E+13,1.17E+13,0,1.18E+13,4.28E+11,2.54E+13,0,2.69E+11,2.69E+11,1.98E+12,0,14144641,14144641,14144638,14144638,0,1,48,13,32,2,64,7,0,905.260699,905.256859,16000,11.32,5.66,5.66,837148.61,4000,856148.61,93.75,93.75,93.75,905.26,0,2409,37.58,37.58,0,2648740.78,26560,2788580.78,0.905258843,2879.278649,,70.69785,48.9,837.1487041,30.25002218,1792.591035,,19,19,139.8400297,,0.999995475,0,40.14016427,1.810517558,0.90526,837.14861,4,856.14861,2648.74078,26.56,2788.58078
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,128,1.00E+12,101.06,14144769,14144635,5141606.132,nan,905260191.7,0,70697.58,0,14144641,0,0,14144641,0,262144,13882625,0,6,0,1.21E+13,6.97E+11,1.56E+13,4.37E+13,0,1.18E+13,4.28E+11,5.74E+13,0,2.69E+11,2.69E+11,1.98E+12,0,14144641,14144641,14144641,14144641,0,1,96,13,64,64,64,7,0,905.264096,905.25616,16000,11.32,5.66,5.66,837146.09,4000,856146.09,93.75,93.75,93.75,905.26,0,2409,37.58,37.58,0,4911068.53,26560,5050908.53,0.905260192,5141.606132,,70.69758,48.9,837.1461773,30.24999998,4054.919014,,19,19,139.84,,0.999990951,0,72.14011667,1.810520256,0.90526,837.14609,4,856.14609,4911.06853,26.56,5050.90853
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,256,1.00E+12,130.9,14144865,14144603,9666235.304,nan,905262500.6,0,70697.08,0,14144609,0,0,14144609,0,262144,13882721,0,6,0,1.11E+13,6.97E+11,7.30E+13,5.13E+13,0,1.08E+13,4.28E+11,1.22E+14,0,2.69E+11,2.69E+11,1.98E+12,0,14144609,14144609,14144609,14144609,0,1,192,13,128,192,64,6,0,905.270565,905.254373,16000,11.32,5.66,5.66,766447.36,4000,785447.36,93.75,92.42,93.08,905.26,0,2409,37.58,37.58,0,9435698.21,26560,9575538.21,0.905262501,9666.235304,,70.69708,48.9,766.4474185,30.24999998,8650.24321,,19,19,139.84,,0.999981902,0,136.1398903,1.810524938,0.90526,766.44736,4,785.44736,9435.69821,26.56,9575.53821
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,512,1.00E+12,179.81,14144961,14144443,18715586.19,nan,905260988.2,0,70696.56,0,14144449,0,0,14144449,0,262144,13882817,0,6,0,1.11E+13,6.97E+11,2.01E+14,5.13E+13,0,1.08E+13,4.28E+11,2.50E+14,0,2.69E+11,2.69E+11,1.98E+12,0,14144449,14144449,14144449,14144449,0,1,384,13,256,258,64,7,0,905.277244,905.244668,16000,11.32,5.66,5.66,766534.13,4000,785534.13,93.75,92.42,93.08,905.26,0,2409,37.58,37.58,0,18485049.64,26560,18624889.64,0.905260988,18715.58619,,70.69656,48.9,766.5341678,30.24999998,17699.50018,,19,19,139.84,,0.999963803,0,264.1399415,1.810521912,0.90526,766.53413,4,785.53413,18485.04964,26.56,18624.88964
hbm,12,1000, L, RO, Miss,hbm_12_1000_L_RO_Miss_FRFCFS,1024,1.00E+12,255.32,14145441,14144411,54911685.3,nan,905258621.9,0,70694.19,0,14144417,0,0,14144417,0,262144,13883297,0,6,0,4.51E+14,6.97E+11,2.73E+14,5.13E+13,0,4.51E+14,4.28E+11,3.22E+14,0,2.69E+11,2.69E+11,1.98E+12,0,14144417,14144417,14144417,14144417,0,1,768,13,256,259,64,4,0,905.279486,905.242302,16000,11.32,5.66,5.66,31872496.41,4000,31891496.41,93.75,93.75,93.75,905.26,0,2409,37.58,37.58,0,54681151.17,26560,54820991.17,0.905258622,54911.6853,,70.69419,48.9,31872.49651,30.25000027,22789.62442,,19,19,139.84,,0.999927609,0,776.1208051,1.810521788,0.90526,31872.49641,4,31891.49641,54681.15117,26.56,54820.99117
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,1,1.00E+12,67.86,17077472,17077471,nan,68556.67949,0,1092958094,58556.68,16815326,262145,0,16815326,0,262145,262145,0,0,0,0,8.81E+11,3.24E+11,78771794792,40668906049,0,5.56E+11,0,82782344041,0,3.24E+11,3.24E+11,36658356800,0,17077471,17077471,131073,131073,0,0,1,1,1,1,1,1,0,1092.958158,1092.958094,16000,13.66,6.83,6.83,32562.63,4000,51562.63,87.5,100,93.75,16.78,0,2409,0.7,0.7,0,367350.86,26560,507190.86,1.092958094,,68.55667949,58.55668,14.36,32.56263149,0,631.5743444,,19,19,279.6789331,,0.01535034,0.984649602,16.76693194,2.185916252,0.01678,32.56263,4,51.56263,367.35086,26.56,507.19086
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,2,1.00E+12,90.52,22661506,22661504,nan,54127.69421,0,1450336304,44127.69,22399359,262145,0,22399359,0,262145,262145,0,0,0,0,1.75E+12,1.09E+12,1.57E+11,45161019861,0,1.32E+12,6.64E+11,1.65E+11,0,4.31E+11,4.31E+11,36658356800,0,22661504,22661504,196609,196609,0,0,2,2,1,1,2,2,0,1450.336368,1450.33624,16000,18.13,9.06,9.06,58314.09,4000,77314.09,96.87,90.63,93.75,16.78,0,2409,0.7,0.7,0,685787.68,26560,825627.68,1.450336304,,54.12769421,44.12769,18.83,58.3140927,29.3133927,839.672578,,19,19,186.4530962,,0.011567854,0.988432057,26.1004597,2.900672608,0.01678,58.31409,4,77.31409,685.78768,26.56,825.62768
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,4,1.00E+12,143.56,35616928,35551369,nan,38074.69834,0,2279483299,28076.54,35354779,262145,0,35354779,0,262145,262145,0,0,0,0,3.28E+12,1.81E+12,3.00E+11,47102489313,0,2.61E+12,1.14E+12,3.11E+11,0,6.77E+11,6.77E+11,36658356800,0,35616924,35616924,262145,262145,0,0,4,4,3,1,4,4,0,2279.483299,2279.483107,16000,28.49,14.25,14.25,73207.1,4000,92207.1,87.64,99.86,93.75,16.78,0,2409,0.7,0.7,0,1243521.16,26560,1383361.16,2.279483299,,38.07469834,28.07654,29.19,73.20710006,31.86826242,1185.35122,,19,19,139.84,,0.007360124,0.992639764,52.29514303,4.558966406,0.01678,73.2071,4,92.2071,1243.52116,26.56,1383.36116
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,8,1.00E+12,238.27,62417763,62221150,nan,26017.93084,0,3994736683,16021.08,62155610,262145,0,62155610,0,262145,262145,0,0,0,0,6.61E+12,3.16E+12,2.27E+11,50421170919,0,5.43E+12,1.98E+12,2.41E+11,0,1.19E+12,1.19E+12,36658356800,0,62417755,62417755,262145,262145,0,0,8,8,7,2,8,7,0,3994.736683,3994.736235,16000,49.93,24.97,24.97,86938.15,4000,105938.15,96.83,90.66,93.75,16.78,0,2409,0.7,0.7,0,997065.89,26560,1136905.89,3.994736683,,26.01793084,16.02108,50.63,86.93814843,31.68903826,917.5657688,,19,19,139.84,,0.004199846,0.995800026,75.77721846,7.989472918,0.01678,86.93815,4,105.93815,997.06589,26.56,1136.90589
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,16,1.00E+12,279.54,69233680,69004253,nan,24440.52431,0,4430955314,14443.84,68971519,262145,0,68971519,0,262145,262145,0,0,0,0,1.17E+13,3.59E+12,2.67E+11,53314448931,0,1.04E+13,2.28E+12,2.84E+11,0,1.32E+12,1.32E+12,36658356800,0,69233664,69233664,262145,262145,0,0,16,13,14,1,16,7,0,4430.954994,4430.954482,16000,55.39,27.69,27.69,150143.12,4000,169143.12,92.45,95.05,93.75,16.78,0,2409,0.7,0.7,0,1175635.96,26560,1315475.96,4.430955314,,24.44052431,14.44384,56.09,150.1431167,32.89367997,1083.146601,,19,19,139.84,,0.00378638,0.996213389,99.97504917,8.861909476,0.01678,150.14312,4,169.14312,1175.63596,26.56,1315.47596
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,32,1.00E+12,380.09,88180241,88114691,nan,21339.66553,0,5643534857,11340.41,87918064,262145,0,87918064,0,262145,262145,0,0,0,0,1.80E+13,4.41E+12,3.43E+11,71815427356,0,1.64E+13,2.74E+12,3.78E+11,0,1.68E+12,1.68E+12,36658356800,0,88180209,88180209,262145,262145,0,0,29,13,26,1,32,7,0,5643.534601,5643.532873,16000,70.54,35.27,35.27,185542.71,4000,204542.71,91.21,96.29,93.75,16.78,0,2409,0.7,0.7,0,1578662.07,26560,1718502.07,5.643534857,,21.33966553,11.34041,71.24,185.5427179,31.05158389,1443.044493,,19,19,139.84,,0.002972832,0.997026806,162.0293067,11.28706747,0.01678,185.54271,4,204.54271,1578.66207,26.56,1718.50207
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,64,1.00E+12,463.07,96904241,96904177,nan,20319.46449,0,6201871226,10319.47,96642032,262145,0,96642032,0,262145,262145,0,0,0,0,3.36E+13,4.80E+12,2.91E+11,2.16E+11,0,3.18E+13,2.96E+12,4.70E+11,0,1.84E+12,1.84E+12,36658356800,0,96904177,96904177,262145,262145,0,0,48,13,40,2,64,7,0,6201.869946,6201.867194,16000,77.52,38.76,38.76,327942.61,4000,346942.61,92.32,95.18,93.75,16.78,0,2409,0.7,0.7,0,2648669.21,26560,2788509.21,6.201871226,,20.31946449,10.31947,78.22,327.9426214,30.567372,1792.705444,,19,19,139.84,,0.002705196,0.997294143,225.6953421,12.40373714,0.01678,327.94261,4,346.94261,2648.66921,26.56,2788.50921
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,128,1.00E+12,532.05,100284296,100284168,nan,19971.64992,0,6418194733,9971.65,100022023,262145,0,100022023,0,262145,262145,0,0,0,0,6.51E+13,4.94E+12,2.91E+11,8.09E+11,0,6.32E+13,3.03E+12,1.06E+12,0,1.91E+12,1.91E+12,36658356800,0,100284168,100284168,262145,262145,0,0,96,13,67,64,64,7,0,6418.191085,6418.186733,16000,80.23,40.11,40.11,630044.45,4000,649044.45,93.36,94.14,93.75,16.78,0,2409,0.7,0.7,0,4910516.82,26560,5050356.82,6.418194733,,19.97164992,9.97165,80.93,630.0444416,30.25001996,4054.680412,,19,19,139.84,,0.002614018,0.997384705,490.6724789,12.83637782,0.01678,630.04445,4,649.04445,4910.51682,26.56,5050.35682
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,256,1.00E+12,668.18,100284865,100284609,nan,19971.59183,0,6418230779,9971.6,100022464,262145,0,100022464,0,262145,262145,0,0,0,0,1.28E+14,4.94E+12,1.35E+12,9.50E+11,0,1.26E+14,3.03E+12,2.27E+12,0,1.91E+12,1.91E+12,36658356800,0,100284609,100284609,262145,262145,0,0,192,13,130,192,64,6,0,6418.223355,6418.214459,16000,80.23,40.11,40.11,1256219.69,4000,1275219.69,93.75,93.75,93.75,16.78,0,2409,0.7,0.7,0,9432771.61,26560,9572611.61,6.418230779,,19.97159183,9.9716,80.93,1256.219671,30.25,8647.674144,,19,19,139.84,,0.002614004,0.997383444,1014.07884,12.83643781,0.01678,1256.21969,4,1275.21969,9432.77161,26.56,9572.61161
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,512,1.00E+12,1053.95,100284895,100284383,nan,19971.5865,0,6418233087,9971.59,100022238,262145,0,100022238,0,262145,262145,0,0,0,0,2.54E+14,4.94E+12,3.72E+12,9.50E+11,0,2.52E+14,3.03E+12,4.64E+12,0,1.91E+12,1.91E+12,36658356800,0,100284383,100284383,262145,262145,0,0,384,13,258,258,64,7,0,6418.216703,6418.200511,16000,80.23,40.11,40.11,2508960.3,4000,2527960.3,92.8,93.43,93.12,16.78,0,2409,0.7,0.7,0,18482487.88,26560,18622327.88,6.418233087,,19.9715865,9.97159,80.93,2508.960334,30.24999996,17692.7083,,19,19,139.84,,0.002614003,0.997380892,2046.79044,12.83641721,0.01678,2508.9603,4,2527.9603,18482.48788,26.56,18622.32788
hbm,12,1000, L, WO, Hit,hbm_12_1000_L_WO_Hit_FRFCFS,1024,1.00E+12,1803.44,100285176,100284152,nan,19971.55345,0,6418251072,9971.56,100022007,262145,0,100022007,0,262145,262145,0,0,0,0,7.64E+14,4.94E+12,5.06E+12,9.50E+11,0,7.62E+14,3.03E+12,5.97E+12,0,1.91E+12,1.91E+12,36658356800,0,100284152,100284152,262145,262145,0,0,780,13,257,259,64,4,0,6418.202368,6418.185728,16000,80.23,40.11,40.11,7601128.56,4000,7620128.56,92.8,93.43,93.12,16.78,0,2409,0.7,0.7,0,54610623.63,26560,54750463.63,6.418251072,,19.97155345,9.97156,80.93,7601.128702,30.25000002,22776.18862,,19,19,139.84,,0.002613996,0.997375794,3067.262864,12.8363881,0.01678,7601.12856,4,7620.12856,54610.62363,26.56,54750.46363
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,1,1.00E+12,2.14,418290,418289,nan,2400678.449,0,26770493.69,2390686.09,0,418289,0,0,0,418289,262144,156146,156145,0,0,21568042000,7947491000,9.16E+11,62504239153,25203211255,13620551000,0,9.20E+11,3367894455,7947491000,7947491000,58493533760,21835316800,418289,418289,287217,287217,156145,0,1,1,1,1,1,1,1,26.770558,26.770494,16000,0.33,0.17,0.17,32562.53,4000,51562.53,87.5,100,93.75,26.77,9.99,2409,1.53,1.11,0.41,2250851.81,26560,2390691.81,0.026770494,,2400.678449,2390.68609,1.86,32.56253691,0,3202.938926,21.56901889,19,19,203.6562382,139.84,0.999997609,0,1.454456692,0.053541052,0.03676,32.56253,4,51.56253,2250.85181,26.56,2390.69181
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,2,1.00E+12,2.35,448083,448081,nan,2241717.619,0,28677188.07,2231734.05,0,448081,0,0,0,448081,262144,185939,185938,0,0,25107068160,12112756600,1.90E+12,73631638161,36592950667,16593529160,3599217600,1.91E+12,10591380747,8513539000,8513539000,62659647040,26001569920,448081,448081,382545,382545,185938,0,1,2,1,2,2,2,1,28.677252,28.677124,16000,0.36,0.18,0.18,37032.49,4000,56032.49,96.87,90.62,93.75,28.68,11.9,2409,1.68,1.19,0.49,4323638.12,26560,4463478.12,0.028677188,,2241.717619,2231.73405,2.04,37.03243199,8.03251555,4998.700464,56.96189454,19,19,163.7968005,139.84,0.999995537,0,2.350437095,0.057354376,0.04058,37.03249,4,56.03249,4323.63812,26.56,4463.47812
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,4,1.00E+12,3.87,672544,453107,nan,1496557.624,0,43042632.22,1486895.7,0,672541,0,0,0,672541,262144,410400,410399,0,0,45980159557,16689897480,3.22E+12,1.10E+11,6.91E+11,33201880557,3911618480,3.24E+12,6.33E+11,12778279000,12778279000,94048133440,57390196160,672541,672541,659716,659716,410399,0,3,4,2,2,4,4,3,43.042696,43.042504,16000,0.54,0.27,0.27,49367.78,4000,68367.78,96.88,90.62,93.75,43.04,26.27,2409,2.88,1.79,1.09,4880830.17,26560,5020670.17,0.043042632,,1496.557624,1486.8957,3.42,49.36781632,5.816178463,4906.004475,1542.849491,19,19,142.5585152,139.84,0.999995539,0,3.458036319,0.0860852,0.06931,49.36778,4,68.36778,4880.83017,26.56,5020.67017
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,8,1.00E+12,12.36,1875216,909898,nan,542757.3469,0,120013648.8,533272.39,0,1875210,0,0,0,1875210,262144,1613072,1613071,0,0,2.93E+11,57277879949,6.45E+12,3.35E+11,2.72E+12,2.57E+11,21648889949,6.52E+12,2.50E+12,35628990000,35628990000,2.62E+11,2.26E+11,1875210,1875210,1875206,1875206,1613069,0,7,8,4,3,8,7,6,120.013649,120.013329,16000,1.5,0.75,0.75,137087.41,4000,156087.41,92.2,95.3,93.75,120.01,103.24,2409,9.27,4.98,4.29,3634294.14,26560,3774134.14,0.120013649,,542.7573469,533.27239,10.77,137.087368,11.54478162,3478.215378,1549.163843,19,19,139.8402983,139.84,0.9999968,0,7.134601072,0.240026978,0.22325,137.08741,4,156.08741,3634.29414,26.56,3774.13414
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,16,1.00E+12,27.59,3876690,1835805,nan,267426.7562,0,248107953.2,257952.16,0,3876677,0,0,0,3876677,262144,3614546,3614545,1,0,1.64E+12,1.48E+11,1.17E+13,8.71E+11,7.32E+12,1.57E+12,74730375156,1.20E+13,6.81E+12,73656863000,73656863000,5.42E+11,5.05E+11,3876677,3876677,3876452,3876452,3614537,1,12,13,8,7,16,7,16,248.107953,248.107185,16000,3.1,1.55,1.55,405172.14,4000,424172.14,91.81,95.69,93.75,248.11,231.33,2409,19.9,10.3,9.6,3526802.72,26560,3666642.72,0.248107953,,267.4267562,257.95216,23,405.1719879,19.27691555,3102.808933,1884.167893,19,19,139.8481167,139.84,0.999996647,0,14.36353523,0.496215138,0.47944,405.17214,4,424.17214,3526.80272,26.56,3666.64272
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,32,1.00E+12,28.79,3923989,2171450,nan,264399.5485,0,251135134.4,254842.81,0,3923959,0,0,0,3923959,262144,3661845,3661844,1,0,1.43E+12,1.58E+11,2.61E+13,1.12E+12,1.75E+13,1.35E+12,83542626724,2.67E+13,1.69E+13,74555221000,74555221000,5.49E+11,5.12E+11,3923959,3923959,3923959,3923959,3661821,1,24,13,16,6,32,7,31,251.135134,251.133278,16000,3.14,1.57,1.57,344806.85,4000,363806.85,92.3,95.2,93.75,251.13,234.36,2409,20.15,10.42,9.73,7159795.79,26560,7299635.79,0.251135134,,264.3995485,254.84281,23.29,344.8070408,21.29039236,6795.987856,4627.817819,19,19,139.84,139.84,0.999992355,0,28.80176756,0.502268412,0.48549,344.80685,4,363.80685,7159.79579,26.56,7299.63579
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,64,1.00E+12,32.92,3914182,2886723,nan,265223.3425,0,250507136.6,255481.68,0,3914125,0,0,0,3914125,262144,3652038,3652037,1,0,2.18E+12,1.78E+11,5.83E+13,1.37E+12,4.63E+13,2.10E+12,1.03E+11,5.91E+13,4.58E+13,74368375000,74368375000,5.47E+11,5.11E+11,3914125,3914125,3914125,3914125,3651995,1,48,13,32,12,64,7,64,250.507137,250.503553,16000,3.13,1.57,1.57,537535.55,4000,556535.55,93.75,93.75,93.75,250.5,233.73,2409,20.1,10.4,9.7,15664028.26,26560,15803868.26,0.250507137,,265.2233425,255.48168,23.23,537.5351025,26.36327136,15107.48805,12532.74732,19,19,139.84,139.84,0.999985438,0,62.03663014,0.50101069,0.48423,537.53555,4,556.53555,15664.02826,26.56,15803.86826
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,128,1.00E+12,38.49,3914250,2232696,nan,265056.5463,0,250511704,255477.02,0,3914129,0,0,0,3914129,262144,3652106,3652105,1,0,1.69E+12,1.60E+11,1.19E+14,1.78E+12,9.81E+13,1.61E+12,86035186129,1.20E+14,9.76E+13,74368451000,74368451000,5.47E+11,5.11E+11,3914129,3914129,3914129,3914129,3652007,1,96,13,64,64,64,7,119,250.511704,250.504024,16000,3.13,1.57,1.57,412494.03,4000,431494.03,93.75,93.75,93.75,250.5,233.73,2409,20.1,10.4,9.7,31177566.26,26560,31317406.26,0.250511704,,265.0565463,255.47702,23.23,412.4951101,21.98067211,30746.05937,26721.99439,19,19,139.84,139.84,0.999969087,0,122.7443749,0.501015728,0.48423,412.49403,4,431.49403,31177.56626,26.56,31317.40626
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,256,1.00E+12,48.22,3914319,1842368,nan,264957.1167,0,250516325.5,255472.31,0,3914063,0,0,0,3914063,262144,3652175,3652174,1,0,1.24E+12,1.63E+11,1.61E+14,1.81E+12,1.16E+14,1.17E+12,89064319647,1.63E+14,1.16E+14,74367197000,74367197000,5.47E+11,5.11E+11,3914063,3914063,3914063,3914063,3652051,1,192,13,128,192,64,7,139,250.516325,250.500005,16000,3.13,1.57,1.57,298415.58,4000,317415.58,92.49,92.01,92.25,250.51,233.73,2409,20.1,10.4,9.7,41890862.84,26560,42030702.84,0.250516325,,264.9571167,255.47231,23.23,298.4170542,22.75495301,41573.3672,31732.60503,19,19,139.84,139.84,0.999934599,0,164.6846538,0.50101633,0.48424,298.41558,4,317.41558,41890.86284,26.56,42030.70284
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,512,1.00E+12,55.13,3914321,3114343,nan,265290.0865,0,250514512.8,255474.16,0,3913810,0,0,0,3913810,262144,3652177,3652176,1,0,9.90E+11,1.84E+11,2.66E+14,1.89E+12,1.11E+14,9.16E+11,1.10E+11,2.68E+14,1.11E+14,74362390000,74362390000,5.47E+11,5.11E+11,3913810,3913810,3913810,3913810,3652064,1,384,13,256,258,64,7,128,250.514513,250.481873,16000,3.13,1.57,1.57,233976.64,4000,252976.64,93.75,93.27,93.51,250.5,233.73,2409,20.1,10.4,9.7,68604194.98,26560,68744034.98,0.250514513,,265.2900865,255.47416,23.23,233.9766514,28.04369625,68350.96113,30368.62636,19,19,139.84,139.84,0.999869454,0,269.2671738,0.500996386,0.48423,233.97664,4,252.97664,68604.19498,26.56,68744.03498
hbm,12,1000, L, WO, Miss,hbm_12_1000_L_WO_Miss_FRFCFS,1024,1.00E+12,97.4,3914353,3495980,nan,265428.6539,0,250518242.4,255470.35,0,3913332,0,0,0,3913332,262144,3652209,3652208,1,0,9.75E+12,1.88E+11,7.68E+14,1.97E+12,1.12E+14,9.68E+12,1.13E+11,7.69E+14,1.11E+14,74353308000,74353308000,5.47E+11,5.11E+11,3913332,3913332,3913332,3913332,3652096,1,768,13,256,720,64,7,139,250.518242,250.452963,16000,3.13,1.57,1.57,2472701.11,4000,2491701.11,93.51,93.27,93.39,250.47,233.73,2409,20.1,10.4,9.7,198992091.6,26560,199131931.6,0.250518242,,265.4286539,255.47035,23.23,2473.278188,29.00219698,196499.0812,30498.92033,19,19,139.84,139.84,0.999739165,0,779.6566173,0.500971205,0.4842,2472.70111,4,2491.70111,198992.0916,26.56,199131.9316

